Real Singlet Scalar Benchmarks in the Multi-TeV Resonance Regime

Scalar extensions of the Standard Model are of much interest at the LHC and future colliders. In particular, these models can give rise to resonant di-Higgs production and alter the Higgs trilinear coupling. In this paper, we study di-Higgs production in the Standard Model extended by a real scalar singlet with no additional symmetries. We determine how large the resonant di-Higgs rate and variation in the Higgs trilinear coupling can be in four scenarios: current LHC results and projected results at the HL-LHC, the HL-LHC combined with a circular $e^-e^+$ collider such as the CEPC or FCC-ee, and the HL-LHC combined with a linear $e^-e^+$ collider such as the ILC. While these are updated results from a previous study using current LHC data, we go further and find benchmark points in the multi-TeV resonance regime for future colliders beyond the HL-LHC. Considering current LHC results, the resonant di-Higgs rate can still be an order of magnitude larger than the SM predicted di-Higgs rate. In the HL-LHC scenario, the Higgs trilinear coupling can still be a factor of three larger than the SM prediction for resonance masses in the $1.5-3.5$ TeV range, where resonant searches may have less reach. This enhancement is just at the projected 2$\sigma$ sensitivity of the HL-LHC. We find there are resonance masses for which the change in the Higgs trilinear is maximized while the resonant rate is negligible. We provide an analytical understanding of these effects with a discussion on the interplay of various constraints on the parameter space and the Higgs trilinear coupling.

==> Fig_data/Fig_2/Fig_2a.txt <==
M2 Chi2 HardCut DChiHiggs
260 0.1638 0.1683 0.29 
270 0.1596 0.1599 0.29 
280 0.1221 0.1281 0.29 
290 0.1245 0.1467 0.29 
300 0.12 0.1398 0.29 
310 0.1242 0.1398 0.29 
320 0.1167 0.1185 0.29 
330 0.1077 0.1116 0.29 
340 0.1002 0.1038 0.29 
350 0.1002 0.105 0.29 
360 0.1026 0.1095 0.29 
370 0.102 0.12 0.29 
380 0.0942 0.1098 0.29 
390 0.0834 0.0999 0.29 
400 0.0732 0.0798 0.29 
410 0.0723 0.0798 0.29 
420 0.0717 0.0798 0.29 
430 0.0708 0.0798 0.29 
440 0.0708 0.0798 0.29 
450 0.0747 0.0798 0.29 
460 0.0789 0.09 0.29 
470 0.0813 0.09 0.29 
480 0.0819 0.09 0.29 
490 0.0822 0.0999 0.29 
500 0.0846 0.0999 0.29 
510 0.0837 0.0999 0.29 
520 0.0837 0.0999 0.29 
530 0.0837 0.09 0.29 
540 0.0846 0.09 0.29 
550 0.0858 0.09 0.29 
560 0.0843 0.09 0.29 
570 0.0834 0.09 0.29 
580 0.0843 0.09 0.29 
590 0.0828 0.09 0.29 
600 0.0825 0.09 0.29 
610 0.0867 0.09 0.29 
620 0.0921 0.09 0.29 
630 0.0969 0.0999 0.29 
640 0.1032 0.0999 0.29 
650 0.1107 0.1098 0.29 
660 0.1143 0.1098 0.29 
670 0.1179 0.12 0.29 
680 0.1239 0.12 0.29 
690 0.1299 0.1299 0.29 
700 0.1356 0.1299 0.29 
710 0.1371 0.1392 0.29 
720 0.1389 0.1398 0.29 
730 0.1413 0.1398 0.29 
740 0.1434 0.15 0.29 
750 0.1473 0.1599 0.29 
760 0.1503 0.1599 0.29 
770 0.1539 0.1599 0.29 
780 0.1569 0.1698 0.29 
790 0.1608 0.18 0.29 
800 0.1647 0.18 0.29 
810 0.1686 0.1899 0.29 
820 0.1725 0.1998 0.29 
830 0.1773 0.1998 0.29 
840 0.183 0.21 0.29 
850 0.1896 0.2199 0.29 
860 0.1935 0.2199 0.29 
870 0.1977 0.2199 0.29 
880 0.2016 0.21 0.29 
890 0.2061 0.21 0.29 
900 0.2103 0.21 0.29 
910 0.2082 0.21 0.29 
920 0.2061 0.21 0.29 
930 0.2049 0.21 0.29 
940 0.2037 0.21 0.29 
950 0.2031 0.21 0.29 
960 0.2013 0.1998 0.29 
970 0.1995 0.1998 0.29 
980 0.198 0.1998 0.29 
990 0.1965 0.1998 0.29 
1000 0.1962 0.1998 0.29 


==> Fig_data/Fig_2/Fig_2b.txt <==
M2 HLLHC ILC500 FCCee NW
260.0 0.0754983443527075 0.07071067811865475 0.0677495387438173 1.4999669464785828
279.5190380761523 0.07484921382098304 0.07071067811865475 0.0677495387438173 1.395223054460362
299.0380761523046 0.07419440423130627 0.07071067811865475 0.0677495387438173 1.3041530065415583
318.5571142284569 0.07106052170379998 0.07071067811865475 0.0677495387438173 1.224243279039578
338.0761523046092 0.06792763547552247 0.06792763547552247 0.0677495387438173 1.153560827718621
357.59519038076155 0.06493287061033094 0.06493287061033094 0.06493287061033094 1.0905946628341812
377.11422845691385 0.062070137671983355 0.062070137671983355 0.062070137671983355 1.034146623637641
396.63326653306615 0.06 0.06 0.06 0.9832544039820701
416.15230460921845 0.06 0.06 0.06 0.9371362401816974
435.67134268537075 0.06275164069735824 0.06275164069735824 0.06275164069735824 0.8951504675075037
455.19038076152304 0.06518613862080185 0.06518613862080185 0.06518613862080185 0.8567654822406063
474.70941883767534 0.06771508475425858 0.06771508475425858 0.06771508475425858 0.8215371143031548
494.2284569138277 0.07034214328831524 0.07034214328831524 0.0677495387438173 0.7890913617554589
513.7474949899799 0.07307112056863656 0.07071067811865475 0.0677495387438173 0.7591110611488974
533.2665330661323 0.07590597061098027 0.07071067811865475 0.0677495387438173 0.7313254852917374
552.7855711422847 0.07885080083017142 0.07071067811865475 0.0677495387438173 0.7055021448525641
572.3046092184369 0.08190987799133638 0.07071067811865475 0.0677495387438173 0.681440267652256
591.8236472945891 0.08508763439202 0.07071067811865475 0.0677495387438173 0.6589655683195562
611.3426853707415 0.08838867428414228 0.07071067811865475 0.0677495387438173 0.6379260199178238
630.8617234468938 0.09181778054509998 0.07071067811865475 0.0677495387438173 0.6181884105340892
650.3807615230461 0.09537992160767873 0.07071067811865475 0.0677495387438173 0.5996355199239888
669.8997995991984 0.09908025865881635 0.07071067811865475 0.0677495387438173 0.5821637897455166
689.4188376753507 0.1029241531176476 0.07071067811865475 0.0677495387438173 0.5656813895591283
708.937875751503 0.10691717440366563 0.07071067811865475 0.0677495387438173 0.5501066023183269
728.4569138276554 0.11106510800625498 0.07071067811865475 0.0677495387438173 0.5353664694253956
747.9759519038076 0.11537396386728828 0.07071067811865475 0.0677495387438173 0.5213956479373361
767.4949899799599 0.11984998508893256 0.07071067811865475 0.0677495387438173 0.5081354421539802
787.0140280561122 0.12449965697928107 0.07071067811865475 0.0677495387438173 0.49553297931384016
806.5330661322646 0.1293297164489176 0.07071067811865475 0.0677495387438173 0.4835405049846725
826.0521042084168 0.13434716177202766 0.07071067811865475 0.0677495387438173 0.47211477835063387
845.5711422845692 0.13955926272619942 0.07071067811865475 0.0677495387438173 0.4612165512540439
865.0901803607214 0.1449735711256061 0.07071067811865475 0.0677495387438173 0.450810117763462
884.6092184368738 0.15059793176283087 0.07071067811865475 0.0677495387438173 0.4408629233748614
904.1282565130261 0.1564404937751888 0.07071067811865475 0.0677495387438173 0.4313452248340529
923.6472945891784 0.16183256643555474 0.07071067811865475 0.0677495387438173 0.4222297930920618
943.1663326653307 0.1655882814631393 0.07071067811865475 0.0677495387438173 0.413491653144933
962.685370741483 0.16926068166208427 0.07071067811865475 0.0677495387438173 0.4051078555229845
982.2044088176353 0.1728550773206012 0.07071067811865475 0.0677495387438173 0.397057275026792
1001.7234468937876 0.17637623749901407 0.07071067811865475 0.0677495387438173 0.3893204329935007
1021.2424849699399 0.17982846424608706 0.07071067811865475 0.0677495387438173 0.3818793399453126
1040.7615230460922 0.18321565422174985 0.07071067811865475 0.0677495387438173 0.3747173559443357
1060.2805611222445 0.1816590212458495 0.07071067811865475 0.0677495387438173 0.3678190663720634
1079.799599198397 0.1816590212458495 0.07071067811865475 0.0677495387438173 0.3611701711817143
1099.318637274549 0.1816590212458495 0.07071067811865475 0.0677495387438173 0.35475738594890494
1118.8376753507014 0.1816590212458495 0.07071067811865475 0.0677495387438173 0.348568353279834
1138.3567134268537 0.1816590212458495 0.07071067811865475 0.0677495387438173 0.3425915633337992
1157.875751503006 0.1816590212458495 0.07071067811865475 0.0677495387438173 0.33681628238452577
1177.3947895791584 0.1816590212458495 0.07071067811865475 0.0677495387438173 0.3312324884874239
1196.9138276553108 0.1816590212458495 0.07071067811865475 0.0677495387438173 0.3258308134416021
1216.4328657314632 0.1816590212458495 0.07071067811865475 0.0677495387438173 0.32060249033959026
1235.9519038076153 0.1816590212458495 0.07071067811865475 0.0677495387438173 0.3155393060870566
1255.4709418837676 0.1816590212458495 0.07071067811865475 0.0677495387438173 0.3106335583516334
1274.9899799599198 0.1816590212458495 0.07071067811865475 0.0677495387438173 0.30587801646620877
1294.5090180360721 0.1816590212458495 0.07071067811865475 0.0677495387438173 0.30126588586929737
1314.0280561122245 0.1816590212458495 0.07071067811865475 0.0677495387438173 0.29679077571470386
1333.5470941883768 0.1816590212458495 0.07071067811865475 0.0677495387438173 0.2924466693257563
1353.0661322645292 0.1816590212458495 0.07071067811865475 0.0677495387438173 0.28822789720686526
1372.5851703406815 0.1816590212458495 0.07071067811865475 0.0677495387438173 0.2841291123578393
1392.1042084168337 0.1816590212458495 0.07071067811865475 0.0677495387438173 0.28014526766494585
1411.623246492986 0.1816590212458495 0.07071067811865475 0.0677495387438173 0.27627159516770483
1431.1422845691384 0.1816590212458495 0.07071067811865475 0.0677495387438173 0.2725035870223364
1450.6613226452907 0.1816590212458495 0.07071067811865475 0.0677495387438173 0.26883697800206013
1470.1803607214429 0.1816590212458495 0.07071067811865475 0.0677495387438173 0.26526772939141696
1489.6993987975952 0.1816590212458495 0.07071067811865475 0.0677495387438173 0.26179201414675435
1509.2184368737476 0.1816590212458495 0.07071067811865475 0.0677495387438173 0.25840620320824764
1528.7374749499 0.1816590212458495 0.07071067811865475 0.0677495387438173 0.255106852860536
1548.2565130260523 0.1816590212458495 0.07071067811865475 0.0677495387438173 0.25189069304943346
1567.7755511022044 0.1816590212458495 0.07071067811865475 0.0677495387438173 0.24875461657139192
1587.2945891783568 0.1816590212458495 0.07071067811865475 0.0677495387438173 0.24569566906059048
1606.8136272545091 0.1816590212458495 0.07071067811865475 0.0677495387438173 0.242711039705826
1626.3326653306615 0.1816590212458495 0.07071067811865475 0.0677495387438173 0.2397980526358914
1645.8517034068136 0.1816590212458495 0.07071067811865475 0.0677495387438173 0.23695415891794677
1665.370741482966 0.1816590212458495 0.07071067811865475 0.0677495387438173 0.23417692911859078
1684.8897795591183 0.1816590212458495 0.07071067811865475 0.0677495387438173 0.23146404638200113
1704.4088176352707 0.1816590212458495 0.07071067811865475 0.0677495387438173 0.22881329998369346
1723.927855711423 0.1816590212458495 0.07071067811865475 0.0677495387438173 0.22622257932220227
1743.4468937875752 0.1816590212458495 0.07071067811865475 0.0677495387438173 0.22368986831436508
1762.9659318637275 0.1816590212458495 0.07071067811865475 0.0677495387438173 0.22121324016292832
1782.4849699398799 0.1816590212458495 0.07071067811865475 0.0677495387438173 0.21879085246793706
1802.0040080160322 0.1816590212458495 0.07071067811865475 0.0677495387438173 0.21642094265583997
1821.5230460921844 0.1816590212458495 0.07071067811865475 0.0677495387438173 0.21410182370247904
1841.0420841683367 0.1816590212458495 0.07071067811865475 0.0677495387438173 0.21183188012815268
1860.561122244489 0.1816590212458495 0.07071067811865475 0.0677495387438173 0.2096095642447721
1880.0801603206414 0.1816590212458495 0.07071067811865475 0.0677495387438173 0.20743339263679042
1899.5991983967938 0.1816590212458495 0.07071067811865475 0.0677495387438173 0.20530194285908984
1919.118236472946 0.1816590212458495 0.07071067811865475 0.0677495387438173 0.2032138503363804
1938.6372745490983 0.1816590212458495 0.07071067811865475 0.0677495387438173 0.20116780544990728
1958.1563126252506 0.1816590212458495 0.07071067811865475 0.0677495387438173 0.19916255079839867
1977.675350701403 0.1816590212458495 0.07071067811865475 0.0677495387438173 0.19719687862121402
1997.1943887775553 0.1816590212458495 0.07071067811865475 0.0677495387438173 0.19526962837259812
2016.7134268537075 0.1816590212458495 0.07071067811865475 0.0677495387438173 0.19337968443680195
2036.2324649298598 0.1816590212458495 0.07071067811865475 0.0677495387438173 0.1915259739746194
2055.751503006012 0.1816590212458495 0.07071067811865475 0.0677495387438173 0.18970746489260426
2075.2705410821645 0.1816590212458495 0.07071067811865475 0.0677495387438173 0.18792316392689104
2094.789579158317 0.1816590212458495 0.07071067811865475 0.0677495387438173 0.18617211483414453
2114.3086172344692 0.1816590212458495 0.07071067811865475 0.0677495387438173 0.18445339668271465
2133.8276553106216 0.1816590212458495 0.07071067811865475 0.0677495387438173 0.1827661222375808
2153.346693386774 0.1816590212458495 0.07071067811865475 0.0677495387438173 0.1811094364331341
2172.8657314629263 0.1816590212458495 0.07071067811865475 0.0677495387438173 0.17948251492827483
2192.384769539078 0.1816590212458495 0.07071067811865475 0.0677495387438173 0.17788456273869407
2211.9038076152306 0.1816590212458495 0.07071067811865475 0.0677495387438173 0.17631481294157256
2231.422845691383 0.1816590212458495 0.07071067811865475 0.0677495387438173 0.17477252544826247
2250.9418837675353 0.1816590212458495 0.07071067811865475 0.0677495387438173 0.17325698584082486
2270.460921843687 0.1816590212458495 0.07071067811865475 0.0677495387438173 0.1717675042685808
2289.9799599198395 0.1816590212458495 0.07071067811865475 0.0677495387438173 0.17030341440109506
2309.4989979959923 0.1816590212458495 0.07071067811865475 0.0677495387438173 0.16886407243425366
2329.0180360721442 0.1816590212458495 0.07071067811865475 0.0677495387438173 0.167448856146321
2348.5370741482966 0.1816590212458495 0.07071067811865475 0.0677495387438173 0.16605716400106774
2368.056112224449 0.1816590212458495 0.07071067811865475 0.0677495387438173 0.16468841429525524
2387.5751503006013 0.1816590212458495 0.07071067811865475 0.0677495387438173 0.1633420443479363
2407.0941883767537 0.1816590212458495 0.07071067811865475 0.0677495387438173 0.1620175097292
2426.613226452906 0.1816590212458495 0.07071067811865475 0.0677495387438173 0.1607142835261391
2446.1322645290584 0.1816590212458495 0.07071067811865475 0.0677495387438173 0.15943185564396065
2465.6513026052107 0.1816590212458495 0.07071067811865475 0.0677495387438173 0.1581697321402933
2485.170340681363 0.1816590212458495 0.07071067811865475 0.0677495387438173 0.1569274345908647
2504.689378757515 0.1816590212458495 0.07071067811865475 0.0677495387438173 0.1557044994848391
2524.2084168336673 0.1816590212458495 0.07071067811865475 0.0677495387438173 0.15450047764820918
2543.7274549098197 0.1816590212458495 0.07071067811865475 0.0677495387438173 0.1533149336937347
2563.246492985972 0.1816590212458495 0.07071067811865475 0.0677495387438173 0.15214744549601372
2582.7655310621244 0.1816590212458495 0.07071067811865475 0.0677495387438173 0.1509976036903564
2602.2845691382768 0.1816590212458495 0.07071067811865475 0.0677495387438173 0.1498650111942114
2621.803607214429 0.1816590212458495 0.07071067811865475 0.0677495387438173 0.14874928274997043
2641.3226452905815 0.1816590212458495 0.07071067811865475 0.0677495387438173 0.14765004448804364
2660.841683366734 0.1816590212458495 0.07071067811865475 0.0677495387438173 0.14656693350916677
2680.3607214428857 0.1816590212458495 0.07071067811865475 0.0677495387438173 0.145499597484958
2699.879759519038 0.1816590212458495 0.07071067811865475 0.0677495387438173 0.14444769427580187
2719.3987975951904 0.1816590212458495 0.07071067811865475 0.0677495387438173 0.14341089156518985
2738.917835671343 0.1816590212458495 0.07071067811865475 0.0677495387438173 0.14238886650969568
2758.436873747495 0.1816590212458495 0.07071067811865475 0.0677495387438173 0.1413813054038122
2777.9559118236475 0.1816590212458495 0.07071067811865475 0.0677495387438173 0.1403879033589174
2797.4749498998 0.1816590212458495 0.07071067811865475 0.0677495387438173 0.13940836399568127
2816.993987975952 0.1816590212458495 0.07071067811865475 0.0677495387438173 0.13844239914925965
2836.5130260521046 0.1816590212458495 0.07071067811865475 0.0677495387438173 0.1374897285866607
2856.0320641282565 0.1816590212458495 0.07071067811865475 0.0677495387438173 0.13655007973570077
2875.551102204409 0.1816590212458495 0.07071067811865475 0.0677495387438173 0.13562318742499915
2895.070140280561 0.1816590212458495 0.07071067811865475 0.0677495387438173 0.13470879363449115
2914.5891783567135 0.1816590212458495 0.07071067811865475 0.0677495387438173 0.13380664725596564
2934.108216432866 0.1816590212458495 0.07071067811865475 0.0677495387438173 0.132916503863161
2953.6272545090183 0.1816590212458495 0.07071067811865475 0.0677495387438173 0.13203812549097696
2973.1462925851706 0.1816590212458495 0.07071067811865475 0.0677495387438173 0.1311712804233832
2992.665330661323 0.1816590212458495 0.07071067811865475 0.0677495387438173 0.13031574298962814
3012.1843687374753 0.1816590212458495 0.07071067811865475 0.0677495387438173 0.12947129336837115
3031.703406813627 0.1816590212458495 0.07071067811865475 0.0677495387438173 0.12863771739938082
3051.2224448897796 0.1816590212458495 0.07071067811865475 0.0677495387438173 0.1278148064024612
3070.741482965932 0.1816590212458495 0.07071067811865475 0.0677495387438173 0.1270023570032835
3090.2605210420843 0.1816590212458495 0.07071067811865475 0.0677495387438173 0.12620017096581884
3109.7795591182366 0.1816590212458495 0.07071067811865475 0.0677495387438173 0.12540805503108127
3129.298597194389 0.1816590212458495 0.07071067811865475 0.0677495387438173 0.1246258207619059
3148.8176352705414 0.1816590212458495 0.07071067811865475 0.0677495387438173 0.12385328439350031
3168.3366733466937 0.1816590212458495 0.07071067811865475 0.0677495387438173 0.1230902666895201
3187.855711422846 0.1816590212458495 0.07071067811865475 0.0677495387438173 0.12233659280343191
3207.374749498998 0.1816590212458495 0.07071067811865475 0.0677495387438173 0.12159209214493859
3226.8937875751503 0.1816590212458495 0.07071067811865475 0.0677495387438173 0.1208565982512522
3246.4128256513027 0.1816590212458495 0.07071067811865475 0.0677495387438173 0.12012994866301101
3265.931863727455 0.1816590212458495 0.07071067811865475 0.0677495387438173 0.11941198480464583
3285.4509018036074 0.1816590212458495 0.07071067811865475 0.0677495387438173 0.11870255186901095
3304.9699398797597 0.1816590212458495 0.07071067811865475 0.0677495387438173 0.11800149870610321
3324.488977955912 0.1816590212458495 0.07071067811865475 0.0677495387438173 0.11730867771570135
3344.0080160320645 0.1816590212458495 0.07071067811865475 0.0677495387438173 0.11662394474376524
3363.527054108217 0.1816590212458495 0.07071067811865475 0.0677495387438173 0.11594715898244239
3383.0460921843687 0.1816590212458495 0.07071067811865475 0.0677495387438173 0.11527818287353615
3402.565130260521 0.1816590212458495 0.07071067811865475 0.0677495387438173 0.11461688201529632
3422.0841683366734 0.1816590212458495 0.07071067811865475 0.0677495387438173 0.11396312507239978
3441.603206412826 0.1816590212458495 0.07071067811865475 0.0677495387438173 0.11331678368899434
3461.122244488978 0.1816590212458495 0.07071067811865475 0.0677495387438173 0.1126777324046849
3480.6412825651305 0.1816590212458495 0.07071067811865475 0.0677495387438173 0.1120458485733466
3500.160320641283 0.1816590212458495 0.07071067811865475 0.0677495387438173 0.11142101228465418
3519.679358717435 0.1816590212458495 0.07071067811865475 0.0677495387438173 0.11080310628822271
3539.1983967935876 0.1816590212458495 0.07071067811865475 0.0677495387438173 0.11019201592025825
3558.71743486974 0.1816590212458495 0.07071067811865475 0.0677495387438173 0.10958762903262265
3578.236472945892 0.1816590212458495 0.07071067811865475 0.0677495387438173 0.10898983592421974
3597.755511022044 0.1816590212458495 0.07071067811865475 0.0677495387438173 0.10839852927461527
3617.2745490981965 0.1816590212458495 0.07071067811865475 0.0677495387438173 0.10781360407980592
3636.793587174349 0.1816590212458495 0.07071067811865475 0.0677495387438173 0.1072349575900567
3656.3126252505012 0.1816590212458495 0.07071067811865475 0.0677495387438173 0.1066624892497294
3675.8316633266536 0.1816590212458495 0.07071067811865475 0.0677495387438173 0.10609610063902832
3695.350701402806 0.1816590212458495 0.07071067811865475 0.0677495387438173 0.105535695417592
3714.8697394789583 0.1816590212458495 0.07071067811865475 0.0677495387438173 0.10498117926986346
3734.3887775551107 0.1816590212458495 0.07071067811865475 0.0677495387438173 0.10443245985217353
3753.9078156312626 0.1816590212458495 0.07071067811865475 0.0677495387438173 0.10388944674147517
3773.426853707415 0.1816590212458495 0.07071067811865475 0.0677495387438173 0.10335205138566884
3792.9458917835673 0.1816590212458495 0.07071067811865475 0.0677495387438173 0.10282018705546174
3812.4649298597196 0.1816590212458495 0.07071067811865475 0.0677495387438173 0.10229376879770571
3831.983967935872 0.1816590212458495 0.07071067811865475 0.0677495387438173 0.10177271339016154
3851.5030060120243 0.1816590212458495 0.07071067811865475 0.0677495387438173 0.10125693929763843
3871.0220440881767 0.1816590212458495 0.07071067811865475 0.0677495387438173 0.10074636662946061
3890.541082164329 0.1816590212458495 0.07071067811865475 0.0677495387438173 0.10024091709821431
3910.0601202404814 0.1816590212458495 0.07071067811865475 0.0677495387438173 0.09974051397973024
3929.5791583166333 0.1816590212458495 0.07071067811865475 0.0677495387438173 0.0992450820742589
3949.0981963927857 0.1816590212458495 0.07071067811865475 0.0677495387438173 0.09875454766879697
3968.617234468938 0.1816590212458495 0.07071067811865475 0.0677495387438173 0.09826883850052581
3988.1362725450904 0.1816590212458495 0.07071067811865475 0.0677495387438173 0.09778788372132341
4007.6553106212427 0.1816590212458495 0.07071067811865475 0.0677495387438173 0.09731161386331334
4027.174348697395 0.1816590212458495 0.07071067811865475 0.0677495387438173 0.09683996080541576
4046.6933867735474 0.1816590212458495 0.07071067811865475 0.0677495387438173 0.09637285774086628
4066.2124248497 0.1816590212458495 0.07071067811865475 0.0677495387438173 0.09591023914567051
4085.731462925852 0.1816590212458495 0.07071067811865475 0.0677495387438173 0.09545204074796265
4105.250501002004 0.1816590212458495 0.07071067811865475 0.0677495387438173 0.0949981994982384
4124.769539078156 0.1816590212458495 0.07071067811865475 0.0677495387438173 0.09454865354043282
4144.288577154309 0.1816590212458495 0.07071067811865475 0.0677495387438173 0.09410334218381591
4163.807615230461 0.1816590212458495 0.07071067811865475 0.0677495387438173 0.09366220587567804
4183.3266533066135 0.1816590212458495 0.07071067811865475 0.0677495387438173 0.09322518617478073
4202.845691382766 0.1816590212458495 0.07071067811865475 0.0677495387438173 0.09279222572554681
4222.364729458918 0.1816590212458495 0.07071067811865475 0.0677495387438173 0.09236326823296659
4241.883767535071 0.1816590212458495 0.07071067811865475 0.0677495387438173 0.09193825843819686
4261.402805611223 0.1816590212458495 0.07071067811865475 0.0677495387438173 0.09151714209483044
4280.921843687374 0.1816590212458495 0.07071067811865475 0.0677495387438173 0.09109986594581511
4300.440881763527 0.1816590212458495 0.07071067811865475 0.0677495387438173 0.09068637770100064
4319.959919839679 0.1816590212458495 0.07071067811865475 0.0677495387438173 0.09027662601529524
4339.478957915831 0.1816590212458495 0.07071067811865475 0.0677495387438173 0.08987056046741079
4358.997995991985 0.1816590212458495 0.07071067811865475 0.0677495387438173 0.08946813153917968
4378.517034068136 0.1816590212458495 0.07071067811865475 0.0677495387438173 0.08906929059542461
4398.0360721442885 0.1816590212458495 0.07071067811865475 0.0677495387438173 0.08867398986436437
4417.555110220441 0.1816590212458495 0.07071067811865475 0.0677495387438173 0.08828218241853932
4437.074148296593 0.1816590212458495 0.07071067811865475 0.0677495387438173 0.08789382215624014
4456.593186372746 0.1816590212458495 0.07071067811865475 0.0677495387438173 0.08750886378342476
4476.112224448898 0.1816590212458495 0.07071067811865475 0.0677495387438173 0.08712726279610818
4495.63126252505 0.1816590212458495 0.07071067811865475 0.0677495387438173 0.08674897546321136
4515.150300601203 0.1816590212458495 0.07071067811865475 0.0677495387438173 0.08637395880985474
4534.669338677355 0.1816590212458495 0.07071067811865475 0.0677495387438173 0.0860021706010833
4554.188376753507 0.1816590212458495 0.07071067811865475 0.0677495387438173 0.08563356932601023
4573.70741482966 0.1816590212458495 0.07071067811865475 0.0677495387438173 0.08526811418236643
4593.226452905812 0.1816590212458495 0.07071067811865475 0.0677495387438173 0.08490576506144418
4612.745490981964 0.1816590212458495 0.07071067811865475 0.0677495387438173 0.08454648253342281
4632.264529058117 0.1816590212458495 0.07071067811865475 0.0677495387438173 0.08419022783306566
4651.783567134269 0.1816590212458495 0.07071067811865475 0.0677495387438173 0.08383696284577695
4671.3026052104215 0.1816590212458495 0.07071067811865475 0.0677495387438173 0.08348665009400823
4690.821643286574 0.1816590212458495 0.07071067811865475 0.0677495387438173 0.08313925272400427
4710.340681362726 0.1816590212458495 0.07071067811865475 0.0677495387438173 0.08279473449287851
4729.859719438878 0.1816590212458495 0.07071067811865475 0.0677495387438173 0.08245305975600853
4749.37875751503 0.1816590212458495 0.07071067811865475 0.0677495387438173 0.08211419345474202
4768.897795591182 0.1816590212458495 0.07071067811865475 0.0677495387438173 0.08177810110440535
4788.416833667335 0.1816590212458495 0.07071067811865475 0.0677495387438173 0.0814447487826047
4807.935871743487 0.1816590212458495 0.07071067811865475 0.0677495387438173 0.08111410311781261
4827.454909819639 0.1816590212458495 0.07071067811865475 0.0677495387438173 0.08078613127823127
4846.973947895792 0.1816590212458495 0.07071067811865475 0.0677495387438173 0.08046080096092485
4866.492985971944 0.1816590212458495 0.07071067811865475 0.0677495387438173 0.08013808038121353
4886.0120240480965 0.1816590212458495 0.07071067811865475 0.0677495387438173 0.0798179382623215
4905.531062124249 0.1816590212458495 0.07071067811865475 0.0677495387438173 0.0795003438252724
4925.050100200401 0.1816590212458495 0.07071067811865475 0.0677495387438173 0.07918526677902478
4944.5691382765535 0.1816590212458495 0.07071067811865475 0.0677495387438173 0.07887267731084135
4964.088176352706 0.1816590212458495 0.07071067811865475 0.0677495387438173 0.0785625460768854
4983.607214428858 0.1816590212458495 0.07071067811865475 0.0677495387438173 0.0782548441930382
5003.126252505011 0.1816590212458495 0.07071067811865475 0.0677495387438173 0.0779495432259314
5022.645290581163 0.1816590212458495 0.07071067811865475 0.0677495387438173 0.07764661518418836
5042.164328657315 0.1816590212458495 0.07071067811865475 0.0677495387438173 0.0773460325098692
5061.683366733468 0.1816590212458495 0.07071067811865475 0.0677495387438173 0.0770477680701135
5081.202404809619 0.1816590212458495 0.07071067811865475 0.0677495387438173 0.07675179514897588
5100.7214428857715 0.1816590212458495 0.07071067811865475 0.0677495387438173 0.07645808743944875
5120.240480961924 0.1816590212458495 0.07071067811865475 0.0677495387438173 0.07616661903566783
5139.759519038076 0.1816590212458495 0.07071067811865475 0.0677495387438173 0.07587736442529508
5159.2785571142285 0.1816590212458495 0.07071067811865475 0.0677495387438173 0.07559029848207455
5178.797595190381 0.1816590212458495 0.07071067811865475 0.0677495387438173 0.07530539645855666
5198.316633266533 0.1816590212458495 0.07071067811865475 0.0677495387438173 0.0750226339789863
5217.835671342686 0.1816590212458495 0.07071067811865475 0.0677495387438173 0.07474198703235062
5237.354709418838 0.1816590212458495 0.07071067811865475 0.0677495387438173 0.07446343196558226
5256.87374749499 0.1816590212458495 0.07071067811865475 0.0677495387438173 0.07418694547691401
5276.392785571143 0.1816590212458495 0.07071067811865475 0.0677495387438173 0.07391250460938095
5295.911823647295 0.1816590212458495 0.07071067811865475 0.0677495387438173 0.07364008674446629
5315.430861723447 0.1816590212458495 0.07071067811865475 0.0677495387438173 0.07336966959588724
5334.9498997996 0.1816590212458495 0.07071067811865475 0.0677495387438173 0.0731012312035172
5354.468937875752 0.1816590212458495 0.07071067811865475 0.0677495387438173 0.07283474992744109
5373.987975951904 0.1816590212458495 0.07071067811865475 0.0677495387438173 0.07257020444213994
5393.507014028057 0.1816590212458495 0.07071067811865475 0.0677495387438173 0.072307573730802
5413.026052104209 0.1816590212458495 0.07071067811865475 0.0677495387438173 0.07204683707975687
5432.5450901803615 0.1816590212458495 0.07071067811865475 0.0677495387438173 0.07178797407302949
5452.064128256513 0.1816590212458495 0.07071067811865475 0.0677495387438173 0.07153096458701134
5471.583166332665 0.1816590212458495 0.07071067811865475 0.0677495387438173 0.07127578878524543
5491.102204408818 0.1816590212458495 0.07071067811865475 0.0677495387438173 0.07102242711332281
5510.62124248497 0.1816590212458495 0.07071067811865475 0.0677495387438173 0.07077086029388731
5530.140280561122 0.1816590212458495 0.07071067811865475 0.0677495387438173 0.07052106932174614
5549.659318637275 0.1816590212458495 0.07071067811865475 0.0677495387438173 0.0702730354590837
5569.178356713427 0.1816590212458495 0.07071067811865475 0.0677495387438173 0.07002674023077606
5588.697394789579 0.1816590212458495 0.07071067811865475 0.0677495387438173 0.06978216541980353
5608.216432865732 0.1816590212458495 0.07071067811865475 0.0677495387438173 0.06953929306275909
5627.735470941884 0.1816590212458495 0.07071067811865475 0.0677495387438173 0.06929810544545029
5647.2545090180365 0.1816590212458495 0.07071067811865475 0.0677495387438173 0.06905858509859236
5666.773547094189 0.1816590212458495 0.07071067811865475 0.0677495387438173 0.06882071479359035
5686.292585170341 0.1816590212458495 0.07071067811865475 0.0677495387438173 0.06858447753840805
5705.811623246494 0.1816590212458495 0.07071067811865475 0.0677495387438173 0.06834985657352181
5725.330661322646 0.1816590212458495 0.07071067811865475 0.0677495387438173 0.06811683536795708
5744.849699398798 0.1816590212458495 0.07071067811865475 0.0677495387438173 0.06788539761540571
5764.368737474951 0.1816590212458495 0.07071067811865475 0.0677495387438173 0.0676555272304223
5783.887775551103 0.1816590212458495 0.07071067811865475 0.0677495387438173 0.0674272083446972
5803.406813627254 0.1816590212458495 0.07071067811865475 0.0677495387438173 0.06720042530340527
5822.925851703407 0.1816590212458495 0.07071067811865475 0.0677495387438173 0.0669751626616275
5842.444889779559 0.1816590212458495 0.07071067811865475 0.0677495387438173 0.0667514051808448
5861.9639278557115 0.1816590212458495 0.07071067811865475 0.0677495387438173 0.06652913782550163
5881.482965931864 0.1816590212458495 0.07071067811865475 0.0677495387438173 0.06630834575963804
5901.002004008016 0.1816590212458495 0.07071067811865475 0.0677495387438173 0.06608901434358871
5920.521042084169 0.1816590212458495 0.07071067811865475 0.0677495387438173 0.06587112913074708
5940.040080160321 0.1816590212458495 0.07071067811865475 0.0677495387438173 0.06565467586439344
5959.559118236473 0.1816590212458495 0.07071067811865475 0.0677495387438173 0.06543964047458531
5979.078156312626 0.1816590212458495 0.07071067811865475 0.0677495387438173 0.0652260090751087
5998.597194388778 0.1816590212458495 0.07071067811865475 0.0677495387438173 0.06501376796048886
6018.11623246493 0.1816590212458495 0.07071067811865475 0.0677495387438173 0.06480290360305932
6037.635270541083 0.1816590212458495 0.07071067811865475 0.0677495387438173 0.06459340265008773
6057.154308617235 0.1816590212458495 0.07071067811865475 0.0677495387438173 0.0643852519209571
6076.673346693387 0.1816590212458495 0.07071067811865475 0.0677495387438173 0.06417843840440177
6096.19238476954 0.1816590212458495 0.07071067811865475 0.0677495387438173 0.06397294925579596
6115.711422845692 0.1816590212458495 0.07071067811865475 0.0677495387438173 0.06376877179449471
6135.2304609218445 0.1816590212458495 0.07071067811865475 0.0677495387438173 0.06356589350122532
6154.749498997996 0.1816590212458495 0.07071067811865475 0.0677495387438173 0.06336430201552845
6174.268537074148 0.1816590212458495 0.07071067811865475 0.0677495387438173 0.06316398513324786
6193.787575150301 0.1816590212458495 0.07071067811865475 0.0677495387438173 0.06296493080406747
6213.306613226453 0.1816590212458495 0.07071067811865475 0.0677495387438173 0.062767127129095
6232.825651302605 0.1816590212458495 0.07071067811865475 0.0677495387438173 0.06257056235849093
6252.344689378758 0.1816590212458495 0.07071067811865475 0.0677495387438173 0.06237522488914181
6271.86372745491 0.1816590212458495 0.07071067811865475 0.0677495387438173 0.06218110326237716
6291.382765531062 0.1816590212458495 0.07071067811865475 0.0677495387438173 0.06198818616172878
6310.901803607215 0.1816590212458495 0.07071067811865475 0.0677495387438173 0.0617964624107316
6330.420841683367 0.1816590212458495 0.07071067811865475 0.0677495387438173 0.06160592097076536
6349.9398797595195 0.1816590212458495 0.07071067811865475 0.0677495387438173 0.06141655093893597
6369.458917835672 0.1816590212458495 0.07071067811865475 0.0677495387438173 0.06122834154599583
6388.977955911824 0.1816590212458495 0.07071067811865475 0.0677495387438173 0.061041282154302344
6408.496993987977 0.1816590212458495 0.07071067811865475 0.0677495387438173 0.06085536225581371
6428.016032064129 0.1816590212458495 0.07071067811865475 0.0677495387438173 0.060670571470121185
6447.535070140281 0.1816590212458495 0.07071067811865475 0.0677495387438173 0.06048689954251715
6467.054108216434 0.1816590212458495 0.07071067811865475 0.0677495387438173 0.060304336342098155
6486.573146292586 0.1816590212458495 0.07071067811865475 0.0677495387438173 0.06012287185990216
6506.092184368737 0.1816590212458495 0.07071067811865475 0.0677495387438173 0.059942496207079324
6525.61122244489 0.1816590212458495 0.07071067811865475 0.0677495387438173 0.059763199613095716
6545.130260521042 0.1816590212458495 0.07071067811865475 0.0677495387438173 0.059584972423969026
6564.6492985971945 0.1816590212458495 0.07071067811865475 0.0677495387438173 0.059407805100535845
6584.168336673347 0.1816590212458495 0.07071067811865475 0.0677495387438173 0.059231688216749755
6603.687374749499 0.1816590212458495 0.07071067811865475 0.0677495387438173 0.059056612458009514
6623.206412825652 0.1816590212458495 0.07071067811865475 0.0677495387438173 0.058882568619517
6642.725450901804 0.1816590212458495 0.07071067811865475 0.0677495387438173 0.058709547604663834
6662.244488977956 0.1816590212458495 0.07071067811865475 0.0677495387438173 0.05853754042344661
6681.763527054109 0.1816590212458495 0.07071067811865475 0.0677495387438173 0.058366538190909756
6701.282565130261 0.1816590212458495 0.07071067811865475 0.0677495387438173 0.05819653212561568
6720.801603206413 0.1816590212458495 0.07071067811865475 0.0677495387438173 0.058027513548141535
6740.320641282566 0.1816590212458495 0.07071067811865475 0.0677495387438173 0.057859473879602094
6759.839679358718 0.1816590212458495 0.07071067811865475 0.0677495387438173 0.0576924046401983
6779.35871743487 0.1816590212458495 0.07071067811865475 0.0677495387438173 0.05752629744779074
6798.877755511023 0.1816590212458495 0.07071067811865475 0.0677495387438173 0.05736114401649786
6818.396793587175 0.1816590212458495 0.07071067811865475 0.0677495387438173 0.05719693615531813
6837.9158316633275 0.1816590212458495 0.07071067811865475 0.0677495387438173 0.057033665766775876
6857.43486973948 0.1816590212458495 0.07071067811865475 0.0677495387438173 0.0568713248455902
6876.953907815631 0.1816590212458495 0.07071067811865475 0.0677495387438173 0.05670990547736662
6896.472945891784 0.1816590212458495 0.07071067811865475 0.0677495387438173 0.056549399837310846
6915.991983967936 0.1816590212458495 0.07071067811865475 0.0677495387438173 0.056389800188964403
6935.511022044088 0.1816590212458495 0.07071067811865475 0.0677495387438173 0.05623109888296164
6955.030060120241 0.1816590212458495 0.07071067811865475 0.0677495387438173 0.05607328835580751
6974.549098196393 0.1816590212458495 0.07071067811865475 0.0677495387438173 0.05591636112867606
6994.068136272545 0.1816590212458495 0.07071067811865475 0.0677495387438173 0.05576030980622896
7013.587174348698 0.1816590212458495 0.07071067811865475 0.0677495387438173 0.05560512707545368
7033.10621242485 0.1816590212458495 0.07071067811865475 0.0677495387438173 0.05545080570452122
7052.6252505010025 0.1816590212458495 0.07071067811865475 0.0677495387438173 0.05529733854166253
7072.144288577155 0.1816590212458495 0.07071067811865475 0.0677495387438173 0.05514471851406384
7091.663326653307 0.1816590212458495 0.07071067811865475 0.0677495387438173 0.05499293862677996
7111.18236472946 0.1816590212458495 0.07071067811865475 0.0677495387438173 0.05484199196166564
7130.701402805612 0.1816590212458495 0.07071067811865475 0.0677495387438173 0.05469187167632448
7150.220440881764 0.1816590212458495 0.07071067811865475 0.0677495387438173 0.05454257100307495
7169.739478957917 0.1816590212458495 0.07071067811865475 0.0677495387438173 0.05439408324793339
7189.258517034069 0.1816590212458495 0.07071067811865475 0.0677495387438173 0.054246401789613555
7208.777555110221 0.1816590212458495 0.07071067811865475 0.0677495387438173 0.054099520078542435
7228.296593186373 0.1816590212458495 0.07071067811865475 0.0677495387438173 0.053953431635891926
7247.815631262525 0.1816590212458495 0.07071067811865475 0.0677495387438173 0.05380813005262627
7267.3346693386775 0.1816590212458495 0.07071067811865475 0.0677495387438173 0.05366360898856478
7286.85370741483 0.1816590212458495 0.07071067811865475 0.0677495387438173 0.05351986217145965
7306.372745490982 0.1816590212458495 0.07071067811865475 0.0677495387438173 0.05337688339608855
7325.891783567135 0.1816590212458495 0.07071067811865475 0.0677495387438173 0.05323466652336164
7345.410821643287 0.1816590212458495 0.07071067811865475 0.0677495387438173 0.05309320547944303
7364.929859719439 0.1816590212458495 0.07071067811865475 0.0677495387438173 0.052952494254885935
7384.448897795592 0.1816590212458495 0.07071067811865475 0.0677495387438173 0.05281252690378179
7403.967935871744 0.1816590212458495 0.07071067811865475 0.0677495387438173 0.05267329754292269
7423.486973947896 0.1816590212458495 0.07071067811865475 0.0677495387438173 0.05253480035097705
7443.006012024049 0.1816590212458495 0.07071067811865475 0.0677495387438173 0.052397029567678305
7462.525050100201 0.1816590212458495 0.07071067811865475 0.0677495387438173 0.05225997949302628
7482.044088176353 0.1816590212458495 0.07071067811865475 0.0677495387438173 0.05212364448650109
7501.563126252506 0.1816590212458495 0.07071067811865475 0.0677495387438173 0.05198801896628927
7521.082164328658 0.1816590212458495 0.07071067811865475 0.0677495387438173 0.051853097408522016
7540.6012024048105 0.1816590212458495 0.07071067811865475 0.0677495387438173 0.05171887434652524
7560.120240480963 0.1816590212458495 0.07071067811865475 0.0677495387438173 0.05158534437008119
7579.639278557114 0.1816590212458495 0.07071067811865475 0.0677495387438173 0.05145250212470158
7599.158316633267 0.1816590212458495 0.07071067811865475 0.0677495387438173 0.051320342310911794
7618.677354709419 0.1816590212458495 0.07071067811865475 0.0677495387438173 0.051188859683546216
7638.196392785571 0.1816590212458495 0.07071067811865475 0.0677495387438173 0.051058049051054266
7657.715430861724 0.1816590212458495 0.07071067811865475 0.0677495387438173 0.05092790527481716
7677.234468937876 0.1816590212458495 0.07071067811865475 0.0677495387438173 0.05079842326847492
7696.753507014028 0.1816590212458495 0.07071067811865475 0.0677495387438173 0.050669597997263845
7716.272545090181 0.1816590212458495 0.07071067811865475 0.0677495387438173 0.050541424477363844
7735.791583166333 0.1816590212458495 0.07071067811865475 0.0677495387438173 0.05041389777525577
7755.3106212424855 0.1816590212458495 0.07071067811865475 0.0677495387438173 0.05028701300708838
7774.829659318638 0.1816590212458495 0.07071067811865475 0.0677495387438173 0.05016076533805489
7794.34869739479 0.1816590212458495 0.07071067811865475 0.0677495387438173 0.05003514998177892
7813.8677354709425 0.1816590212458495 0.07071067811865475 0.0677495387438173 0.04991016219970949
7833.386773547095 0.1816590212458495 0.07071067811865475 0.0677495387438173 0.04978579730052529
7852.905811623247 0.1816590212458495 0.07071067811865475 0.0677495387438173 0.049662050639547616
7872.4248496994 0.1816590212458495 0.07071067811865475 0.0677495387438173 0.0495389176181622
7891.943887775552 0.1816590212458495 0.07071067811865475 0.0677495387438173 0.04941639368324952
7911.462925851704 0.1816590212458495 0.07071067811865475 0.0677495387438173 0.04929447432662362
7930.981963927857 0.1816590212458495 0.07071067811865475 0.0677495387438173 0.04917315508447915
7950.501002004008 0.1816590212458495 0.07071067811865475 0.0677495387438173 0.04905243153684655
7970.0200400801605 0.1816590212458495 0.07071067811865475 0.0677495387438173 0.048932299307055324
7989.539078156313 0.1816590212458495 0.07071067811865475 0.0677495387438173 0.04881275406120511
8009.058116232465 0.1816590212458495 0.07071067811865475 0.0677495387438173 0.048693791507644475
8028.5771543086175 0.1816590212458495 0.07071067811865475 0.0677495387438173 0.04857540739645737
8048.09619238477 0.1816590212458495 0.07071067811865475 0.0677495387438173 0.048457597518956994
8067.615230460922 0.1816590212458495 0.07071067811865475 0.0677495387438173 0.04834035770718707
8087.134268537075 0.1816590212458495 0.07071067811865475 0.0677495387438173 0.0482236838334303
8106.653306613227 0.1816590212458495 0.07071067811865475 0.0677495387438173 0.0481075718097239
8126.172344689379 0.1816590212458495 0.07071067811865475 0.0677495387438173 0.047992017587382196
8145.691382765532 0.1816590212458495 0.07071067811865475 0.0677495387438173 0.04787701715652601
8165.210420841684 0.1816590212458495 0.07071067811865475 0.0677495387438173 0.04776256654561886
8184.729458917836 0.1816590212458495 0.07071067811865475 0.0677495387438173 0.04764866182100968
8204.248496993989 0.1816590212458495 0.07071067811865475 0.0677495387438173 0.04753529908648223
8223.767535070141 0.1816590212458495 0.07071067811865475 0.0677495387438173 0.047422474482810784
8243.286573146293 0.1816590212458495 0.07071067811865475 0.0677495387438173 0.04731018418732224
8262.805611222446 0.1816590212458495 0.07071067811865475 0.0677495387438173 0.04719842441346433
8282.324649298598 0.1816590212458495 0.07071067811865475 0.0677495387438173 0.04708719141038
8301.843687374749 0.1816590212458495 0.07071067811865475 0.0677495387438173 0.046976481462487826
8321.362725450901 0.1816590212458495 0.07071067811865475 0.0677495387438173 0.04686629088906823
8340.881763527053 0.1816590212458495 0.07071067811865475 0.0677495387438173 0.04675661604385557
8360.400801603206 0.1816590212458495 0.07071067811865475 0.0677495387438173 0.046647453314636066
8379.919839679358 0.1816590212458495 0.07071067811865475 0.0677495387438173 0.046538799122851006
8399.43887775551 0.1816590212458495 0.07071067811865475 0.0677495387438173 0.0464306499232059
8418.957915831663 0.1816590212458495 0.07071067811865475 0.0677495387438173 0.046323002203284724
8438.476953907815 0.1816590212458495 0.07071067811865475 0.0677495387438173 0.04621585248316979
8457.99599198397 0.1816590212458495 0.07071067811865475 0.0677495387438173 0.04610919731506662
8477.51503006012 0.1816590212458495 0.07071067811865475 0.0677495387438173 0.04600303328293431
8497.034068136272 0.1816590212458495 0.07071067811865475 0.0677495387438173 0.04589735700212058
8516.553106212425 0.1816590212458495 0.07071067811865475 0.0677495387438173 0.04579216511900232
8536.072144288577 0.1816590212458495 0.07071067811865475 0.0677495387438173 0.04568745431063067
8555.59118236473 0.1816590212458495 0.07071067811865475 0.0677495387438173 0.04558322128438114
8575.110220440882 0.1816590212458495 0.07071067811865475 0.0677495387438173 0.045479462777608524
8594.629258517034 0.1816590212458495 0.07071067811865475 0.0677495387438173 0.04537617555730645
8614.148296593186 0.1816590212458495 0.07071067811865475 0.0677495387438173 0.04527335641977157
8633.667334669339 0.1816590212458495 0.07071067811865475 0.0677495387438173 0.04517100219027234
8653.186372745491 0.1816590212458495 0.07071067811865475 0.0677495387438173 0.04506910972272225
8672.705410821643 0.1816590212458495 0.07071067811865475 0.0677495387438173 0.04496767589935746
8692.224448897796 0.1816590212458495 0.07071067811865475 0.0677495387438173 0.044866697630418846
8711.743486973948 0.1816590212458495 0.07071067811865475 0.0677495387438173 0.04476617185383821
8731.2625250501 0.1816590212458495 0.07071067811865475 0.0677495387438173 0.044666095534928806
8750.781563126253 0.1816590212458495 0.07071067811865475 0.0677495387438173 0.044566465666079934
8770.300601202405 0.1816590212458495 0.07071067811865475 0.0677495387438173 0.04446727926645568
8789.819639278558 0.1816590212458495 0.07071067811865475 0.0677495387438173 0.04436853338169755
8809.33867735471 0.1816590212458495 0.07071067811865475 0.0677495387438173 0.04427022508363126
8828.857715430862 0.1816590212458495 0.07071067811865475 0.0677495387438173 0.04417235146997714
8848.376753507015 0.1816590212458495 0.07071067811865475 0.0677495387438173 0.04407490966406467
8867.895791583167 0.1816590212458495 0.07071067811865475 0.0677495387438173 0.04397789681455054
8887.41482965932 0.1816590212458495 0.07071067811865475 0.0677495387438173 0.04388131009514057
8906.933867735472 0.1816590212458495 0.07071067811865475 0.0677495387438173 0.04378514670431523
8926.452905811624 0.1816590212458495 0.07071067811865475 0.0677495387438173 0.04368940386505877
8945.971943887776 0.1816590212458495 0.07071067811865475 0.0677495387438173 0.04359407882459191
8965.490981963929 0.1816590212458495 0.07071067811865475 0.0677495387438173 0.043499168854108
8985.010020040081 0.1816590212458495 0.07071067811865475 0.0677495387438173 0.04340467124851262
9004.529058116234 0.1816590212458495 0.07071067811865475 0.0677495387438173 0.043310583326166587
9024.048096192386 0.1816590212458495 0.07071067811865475 0.0677495387438173 0.04321690242863231
9043.567134268538 0.1816590212458495 0.07071067811865475 0.0677495387438173 0.043123625920423354
9063.08617234469 0.1816590212458495 0.07071067811865475 0.0677495387438173 0.04303075118875733
9082.605210420843 0.1816590212458495 0.07071067811865475 0.0677495387438173 0.04293827564331195
9102.124248496995 0.1816590212458495 0.07071067811865475 0.0677495387438173 0.04284619671598413
9121.643286573148 0.1816590212458495 0.07071067811865475 0.0677495387438173 0.04275451186065235
9141.1623246493 0.1816590212458495 0.07071067811865475 0.0677495387438173 0.042663218552941896
9160.681362725452 0.1816590212458495 0.07071067811865475 0.0677495387438173 0.04257231428999324
9180.200400801605 0.1816590212458495 0.07071067811865475 0.0677495387438173 0.042481796590233246
9199.719438877755 0.1816590212458495 0.07071067811865475 0.0677495387438173 0.04239166299314942
9219.238476953908 0.1816590212458495 0.07071067811865475 0.0677495387438173 0.04230191105906689
9238.75751503006 0.1816590212458495 0.07071067811865475 0.0677495387438173 0.04221253836892834
9258.276553106212 0.1816590212458495 0.07071067811865475 0.0677495387438173 0.042123542524076664
9277.795591182365 0.1816590212458495 0.07071067811865475 0.0677495387438173 0.04203492114604035
9297.314629258517 0.1816590212458495 0.07071067811865475 0.0677495387438173 0.04194667187632158
9316.83366733467 0.1816590212458495 0.07071067811865475 0.0677495387438173 0.04185879237618707
9336.352705410822 0.1816590212458495 0.07071067811865475 0.0677495387438173 0.04177128032646137
9355.871743486974 0.1816590212458495 0.07071067811865475 0.0677495387438173 0.04168413342732293
9375.390781563126 0.1816590212458495 0.07071067811865475 0.0677495387438173 0.04159734939810259
9394.909819639279 0.1816590212458495 0.07071067811865475 0.0677495387438173 0.04151092597708462
9414.428857715431 0.1816590212458495 0.07071067811865475 0.0677495387438173 0.04142486092131026
9433.947895791584 0.1816590212458495 0.07071067811865475 0.0677495387438173 0.041339152006383655
9453.466933867736 0.1816590212458495 0.07071067811865475 0.0677495387438173 0.04125379702628025
9472.985971943888 0.1816590212458495 0.07071067811865475 0.0677495387438173 0.041168793793157486
9492.50501002004 0.1816590212458495 0.07071067811865475 0.0677495387438173 0.04108414013716788
9512.024048096193 0.1816590212458495 0.07071067811865475 0.0677495387438173 0.04099983390627436
9531.543086172345 0.1816590212458495 0.07071067811865475 0.0677495387438173 0.04091587296606801
9551.062124248498 0.1816590212458495 0.07071067811865475 0.0677495387438173 0.04083225519958777
9570.58116232465 0.1816590212458495 0.07071067811865475 0.0677495387438173 0.04074897850714265
9590.100200400802 0.1816590212458495 0.07071067811865475 0.0677495387438173 0.04066604080613594
9609.619238476955 0.1816590212458495 0.07071067811865475 0.0677495387438173 0.04058344003089158
9629.138276553107 0.1816590212458495 0.07071067811865475 0.0677495387438173 0.04050117413248267
9648.65731462926 0.1816590212458495 0.07071067811865475 0.0677495387438173 0.04041924107856208
9668.176352705412 0.1816590212458495 0.07071067811865475 0.0677495387438173 0.04033763885319506
9687.695390781564 0.1816590212458495 0.07071067811865475 0.0677495387438173 0.04025636545669387
9707.214428857716 0.1816590212458495 0.07071067811865475 0.0677495387438173 0.04017541890545455
9726.733466933869 0.1816590212458495 0.07071067811865475 0.0677495387438173 0.04009479723179537
9746.252505010021 0.1816590212458495 0.07071067811865475 0.0677495387438173 0.040014498483797546
9765.771543086174 0.1816590212458495 0.07071067811865475 0.0677495387438173 0.0399345207251476
9785.290581162326 0.1816590212458495 0.07071067811865475 0.0677495387438173 0.0398548620349818
9804.809619238478 0.1816590212458495 0.07071067811865475 0.0677495387438173 0.03977552050773235
9824.32865731463 0.1816590212458495 0.07071067811865475 0.0677495387438173 0.03969649425297537
9843.847695390783 0.1816590212458495 0.07071067811865475 0.0677495387438173 0.039617781395280875
9863.366733466935 0.1816590212458495 0.07071067811865475 0.0677495387438173 0.03953938007406433
9882.885771543088 0.1816590212458495 0.07071067811865475 0.0677495387438173 0.03946128844344007
9902.404809619238 0.1816590212458495 0.07071067811865475 0.0677495387438173 0.03938350467207644
9921.92384769539 0.1816590212458495 0.07071067811865475 0.0677495387438173 0.03930602694305264
9941.442885771543 0.1816590212458495 0.07071067811865475 0.0677495387438173 0.039228853453717225
9960.961923847695 0.1816590212458495 0.07071067811865475 0.0677495387438173 0.03915198241554833
9980.480961923848 0.1816590212458495 0.07071067811865475 0.0677495387438173 0.03907541205401552
10000.0 0.1816590212458495 0.07071067811865475 0.0677495387438173 0.03899914060844315


==> Fig_data/Fig_3/Fig_3a.txt <==
M2 Chi2 HardCut ggF_pph2 ggf_pph1h1
260 0.2546867696597477 0.26752514864588933 12.48 0.038 
270 0.23904596338058803 0.24006143287555334 11.76 0.038 
280 0.13761401012722815 0.15115103779125932 11.14 0.038 
290 0.13674103438188984 0.18708300180286913 10.62 0.038 
300 0.12201795778697144 0.16340308714546095 10.18 0.038 
310 0.1254333624277811 0.15711829703432012 9.823 0.038 
320 0.10782679715301167 0.11103368719284189 9.559 0.038 
330 0.09024858322266095 0.09660907293865072 9.392 0.038 
340 0.07777510273952662 0.08325089121383673 9.349 0.038 
350 0.07854720214499503 0.08607431950334482 9.521 0.038 
360 0.08775399462070224 0.09931842322671104 10.25 0.038 
370 0.08885728353271682 0.12081648939978637 10.63 0.038 
380 0.07565713316183863 0.10100266490034036 10.64 0.038 
390 0.05789454892397239 0.08162350455174945 10.4 0.038 
400 0.04278331374893379 0.050571717571667556 10.0 0.038 
410 0.039421603243678195 0.047669046453261754 9.516 0.038 
420 0.03630449940089774 0.04451305760638414 8.976 0.038 
430 0.032933462476237255 0.04146135355318828 8.415 0.038 
440 0.03049975738681246 0.038352587857992684 7.853 0.038 
450 0.03122176881393196 0.03535242960784067 7.301 0.038 
460 0.03189030477359109 0.04085374282254893 6.771 0.038 
470 0.03098701027461406 0.037446057459047624 6.266 0.038 
480 0.028811099273020082 0.0342980540287304 5.788 0.038 
490 0.026576667552232786 0.0378798548028231 5.341 0.038 
500 0.025662800135414204 0.03459936886036308 4.924 0.038 
510 0.023049829331685655 0.03167288693166673 4.538 0.038 
520 0.02129534519372813 0.02923270132524 4.232 0.038 
530 0.019668503600096077 0.02239429889914248 3.926 0.038 
540 0.0183590927563547 0.02050856731812475 3.62 0.038 
550 0.017136332475225387 0.018656730464732842 3.314 0.038 
560 0.014977199293892355 0.01679565586596413 3.008 0.038 
570 0.013597255069061846 0.015564770300276441 2.8076 0.038 
580 0.012810292228894748 0.014349018245637096 2.6072 0.038 
590 0.01137667713889935 0.013175795933927814 2.4068 0.038 
600 0.010310839239080955 0.011979669495410756 2.2064 0.038 
610 0.010152671731446926 0.010810731989839869 2.006 0.038 
620 0.010425816567273484 0.010032347562232348 1.8752 0.038 
630 0.01045553018752469 0.010953448227559746 1.7444 0.038 
640 0.010577158323388118 0.010054481820726944 1.6136 0.038 
650 0.010621185312057984 0.010501258263354336 1.4828 0.038 
660 0.009976659572422981 0.00945768624675839 1.352 0.038 
670 0.009579484590019538 0.009759950938730264 1.2663 0.038 
680 0.009279060887174832 0.008977368538149004 1.1806 0.038 
690 0.008821772463630095 0.008821772463630095 1.0949 0.038 
700 0.008208071729558421 0.007975280284565232 1.0092 0.038 
710 0.007369863632724031 0.007435577408813714 0.9235 0.038 
720 0.006805771405548273 0.006818290284891088 0.86676 0.038 
730 0.006232528947038913 0.0062141910661099 0.81002 0.038 
740 0.005647208649118092 0.006085157870783294 0.75328 0.038 
750 0.005383328739324512 0.006346653378766692 0.69654 0.038 
760 0.005110304206954642 0.005784682742734269 0.6398 0.038 
770 0.004998159853959189 0.005398313058828636 0.60166 0.038 
780 0.004833055103974393 0.005662690960789649 0.56352 0.038 
790 0.004700973719555443 0.005892599248385301 0.52538 0.038 
800 0.004541719029200284 0.00542972287858991 0.48724 0.038 
810 0.004360030916117914 0.005533160529906535 0.4491 0.038 
820 0.004272364473164268 0.005735387338881294 0.42318 0.038 
830 0.0042135276039431645 0.005352043732391212 0.39726 0.038 
840 0.004171321762613492 0.005493954578797763 0.37134 0.038 
850 0.0041400064584295225 0.005572663271209023 0.34542 0.038 
860 0.003968123421756335 0.005126246415089799 0.3195 0.038 
870 0.0038874966046480966 0.004809943163311672 0.30162 0.038 
880 0.003782504279397107 0.004105255082079303 0.28374 0.038 
890 0.003686844789661844 0.0038281063669306998 0.26586 0.038 
900 0.0035607718475693458 0.003552201860362863 0.24798 0.038 
910 0.0032229079550494767 0.0032799257016568064 0.2301 0.038 
920 0.0029730441283056636 0.0030861258385038275 0.21758 0.038 
930 0.0027561972105296746 0.002895927959235636 0.20506 0.038 
940 0.0025462192391537707 0.002705893230458688 0.19254 0.038 
950 0.0023564732581904226 0.0025187102755819266 0.18002 0.038 
960 0.002144301816524779 0.002112153087522434 0.1675 0.038 
970 0.001986389152885933 0.001992569539911495 0.15866 0.038 
980 0.001840095006825951 0.0018732901624038646 0.14982 0.038 
990 0.001699033402699098 0.001756313703083159 0.14098 0.038 
1000 0.0015809130229917682 0.0016399951424217328 0.13214 0.038 


==> Fig_data/Fig_3/Fig_3b.txt <==
M2 Chi2 HardCut VBF_pph2 VBf_pph1h1
260 0.0340602739232467 0.035777201369390166 1.669 0.00205 
270 0.031974430305923895 0.03211025798582019 1.573 0.00205 
280 0.018344416969383645 0.020148948933574513 1.485 0.00205 
290 0.01806475247060183 0.024715390916141753 1.403 0.00205 
300 0.015893498234334398 0.021284134926805625 1.326 0.00205 
310 0.01603830837924189 0.020089644820839466 1.256 0.00205 
320 0.013423358992790449 0.013822584764042458 1.19 0.00205 
330 0.0108390547141356 0.011602963615289397 1.128 0.00205 
340 0.008909737408710344 0.009537031178737741 1.071 0.00205 
350 0.008390138071784469 0.009194158484917727 1.017 0.00205 
360 0.008275415726865444 0.009365969550335501 0.9666 0.00205 
370 0.007685360910628395 0.010449546599639094 0.9194 0.00205 
380 0.006223225840530184 0.008308038751952808 0.8752 0.00205 
390 0.00464102744595344 0.006543222667768607 0.8337 0.00205 
400 0.0033999899436277683 0.00401893439542042 0.7947 0.00205 
410 0.0031401403172244715 0.0037970930234943684 0.758 0.00205 
420 0.0029262817866031097 0.0035879230367890954 0.7235 0.00205 
430 0.0027039488086550586 0.003404117548413284 0.6909 0.00205 
440 0.002564107962151227 0.003224293709900264 0.6602 0.00205 
450 0.00269924400429446 0.0030563557825597906 0.6312 0.00205 
460 0.0028437994420756605 0.003643108834183288 0.6038 0.00205 
470 0.002857372252900096 0.0034529735077940818 0.5778 0.00205 
480 0.0027541778209678666 0.0032786996016061732 0.5533 0.00205 
490 0.0026377628663992883 0.003759616369776545 0.5301 0.00205 
500 0.0026481049449236303 0.0035702557510053777 0.5081 0.00205 
510 0.0024746313024233695 0.0034004033744178116 0.4872 0.00205 
520 0.00236130758166561 0.003241431338346437 0.46926 0.00205 
530 0.002261026246763974 0.0025743746763018296 0.45132 0.00205 
540 0.0021979181267262433 0.002455249421085333 0.43338 0.00205 
550 0.0021481949195858883 0.002338790616858362 0.41544 0.00205 
560 0.0019792010370087137 0.002219505720319396 0.3975 0.00205 
570 0.0018572002328977905 0.0021259360716448248 0.38348 0.00205 
580 0.0018153154981924876 0.002033364636787773 0.36946 0.00205 
590 0.0016801255286066081 0.00194582221487257 0.35544 0.00205 
600 0.0015955070399778007 0.0018537430924234683 0.34142 0.00205 
610 0.0016570212985422353 0.0017644235560685811 0.3274 0.00205 
620 0.001758578167784025 0.0016922096490689484 0.3163 0.00205 
630 0.0018292982190051222 0.0019164138953515447 0.3052 0.00205 
640 0.0019278273815743958 0.0018325626570871306 0.2941 0.00205 
650 0.002027107798295393 0.0020042191047540308 0.283 0.00205 
660 0.002006400693596012 0.0019020302444479333 0.2719 0.00205 
670 0.001989730740635662 0.0020272149537272632 0.26302 0.00205 
680 0.0019974424308543213 0.00193249910239301 0.25414 0.00205 
690 0.001976096369010793 0.001976096369010793 0.24526 0.00205 
700 0.0019225366581777838 0.001868011051987247 0.23638 0.00205 
710 0.0018155321888952 0.0018317204769952573 0.2275 0.00205 
720 0.0017297884542921739 0.0017329703144601811 0.2203 0.00205 
730 0.001639653241418721 0.0016348289130984663 0.2131 0.00205 
740 0.0015435963530870528 0.0016633044891597817 0.2059 0.00205 
750 0.0015356869964449715 0.0018104918976095292 0.1987 0.00205 
760 0.0015295768296839855 0.0017314266102432206 0.1915 0.00205 
770 0.0015421640050676197 0.001665629817905375 0.18564 0.00205 
780 0.0015418914086323754 0.0018065704516800876 0.17978 0.00205 
790 0.0015561942771043487 0.001950665920436963 0.17392 0.00205 
800 0.001566540719250061 0.0018728331560951895 0.16806 0.00205 
810 0.0015746983179566372 0.0019983937607455805 0.1622 0.00205 
820 0.0015886839489038453 0.002132710788899193 0.15736 0.00205 
830 0.0016176993156960466 0.002054809721754789 0.15252 0.00205 
840 0.0016589131197898436 0.0021849173592848967 0.14768 0.00205 
850 0.0017119985018877685 0.002304438717096569 0.14284 0.00205 
860 0.0017139312431999195 0.002214153381165547 0.138 0.00205 
870 0.001727088870177193 0.0021369020087652147 0.134 0.00205 
880 0.0017330145778586873 0.0018808879984151315 0.13 0.00205 
890 0.0017473198055269403 0.0018142684203463035 0.126 0.00205 
900 0.001751811296892734 0.0017475950760717366 0.122 0.00205 
910 0.0016527733102817829 0.0016820131803368236 0.118 0.00205 
920 0.001566730580712967 0.0016263222200700838 0.11466 0.00205 
930 0.0014962443844541277 0.0015720993876041697 0.11132 0.00205 
940 0.001427966933851793 0.0015175150671285405 0.10798 0.00205 
950 0.0013697442602880001 0.001464047568252932 0.10464 0.00205 
960 0.0012968225314266277 0.001277379747856851 0.1013 0.00205 
970 0.0012332489418623216 0.0012370860327709685 0.098504 0.00205 
980 0.0011754893399632768 0.0011966950665021298 0.095708 0.00205 
990 0.0011197374912156235 0.0011574877201082597 0.092912 0.00205 
1000 0.001078141047222084 0.001118433496704078 0.090116 0.00205 


==> Fig_data/Fig_3/Fig_3c.txt <==
M2 Chi2 HardCut
260 0.7606134570560972 0.7568011733726552 
270 0.7980099725516391 0.7983956181682405 
280 0.828602294968121 0.8268518130647138 
290 0.8306836092394588 0.8185582410707429 
300 0.8323643704088317 0.8212930287718109 
310 0.8278005842952961 0.8184050044914186 
320 0.8282711445196291 0.8271906175132315 
330 0.8284206239029157 0.825907560105004 
340 0.8285905781068051 0.8264736744148047 
350 0.8216989118327807 0.8199973230516796 
360 0.8132953851754006 0.8081234558095611 
370 0.8034510528434576 0.7892788321821519 
380 0.8013208577271871 0.7873838892012488 
390 0.8003357817892391 0.7864134303679733 
400 0.7984583323802926 0.7941488679667145 
410 0.7925072697618949 0.7866404028216104 
420 0.7867546119859236 0.7787513282822317 
430 0.7807585650151936 0.7737195543818746 
440 0.7748083134086732 0.7669257034106196 
450 0.766361981275646 0.7603807875288364 
460 0.7565747614263777 0.7448932142078131 
470 0.7481836173553266 0.7377864756898413 
480 0.7421018306315392 0.7315700860172686 
490 0.7364348136107303 0.7106483486931697 
500 0.7281909401118021 0.7040753764167559 
510 0.7250238724035469 0.6993461403931457 
520 0.7182706312269287 0.6921373946850566 
530 0.715105483647595 0.7042099488419237 
540 0.708601258687576 0.6994259367752798 
550 0.7024101843943354 0.6950211398233027 
560 0.7006443554669463 0.6893410110472539 
570 0.6962799820986209 0.6844196396498939 
580 0.6914002628208572 0.6794583208151547 
590 0.6894690203133035 0.6758523655162131 
600 0.6865969497254139 0.670309799965239 
610 0.6733040404340052 0.6653331357679967 
620 0.6554555194436767 0.6604956417641278 
630 0.6383405422109005 0.6291784010678843 
640 0.6154796885081285 0.6243567791325061 
650 0.5845143357508862 0.5874272403335877 
660 0.5648277180569125 0.5802344770065798 
670 0.5442242957882153 0.5352399674209565 
680 0.5119866451685836 0.5280606223147484 
690 0.47748869542513217 0.47748869542513217 
700 0.44232809210113444 0.46832830963291866 
710 0.42456837608186937 0.4155270769441417 
720 0.40698087895902985 0.4024966623629725 
730 0.3853756218320264 0.39253150315219215 
740 0.36456846069809473 0.35903178223728494 
750 0.35620445437995657 0.3563705365974882 
760 0.35357744785908224 0.35362127207362765 
770 0.35073714526758965 0.3509215182770507 
780 0.3483906774942673 0.3485283856737546 
790 0.34605266511745864 0.34616914837334095 
800 0.34362925494297186 0.3439455698683432 
810 0.3415319778137044 0.34164910373748253 
820 0.3392852362028171 0.33950537257735086 
830 0.3374065692513513 0.3374845124995065 
840 0.3354283599173611 0.3354862630122765 
850 0.33340865748194415 0.33362982141234654 
860 0.33170526924505656 0.33180135661711785 
870 0.3297589172747624 0.32978382451650406 
880 0.32800299410627054 0.3280809346616312 
890 0.32647194823252434 0.32650693235905115 
900 0.3246750728116379 0.32481972344368926 
910 0.3231244590650815 0.32322786816111765 
920 0.32168173273394046 0.32162964309151104 
930 0.3201440384262242 0.320234568725932 
940 0.31870785680103947 0.3186772781741602 
950 0.31733787663789514 0.3172625913298531 
960 0.3159246786029944 0.31587816994267565 
970 0.31456549665722855 0.3145973567187997 
980 0.31328534056974733 0.31321625452237645 
990 0.3121183493394494 0.3120711459895874 
1000 0.31079617730230197 0.31089754413126114 


==> Fig_data/Fig_4/Fig_4a.txt <==
M2 HLLHC ILC500 FCCee
255.0 0.004637244289680561 0.0037382583537380683 0.00343209708032701 
258.785309 0.004943721226279945 0.003958533428317607 0.0036302186897132225 
260.0 0.004986794723042615 0.0039966932122985875 0.003667989553966087 
262.626808 0.005035564519478907 0.004061290024553639 0.0037291743805240637 
266.525331 0.005108081534895362 0.004123108240828802 0.0037819243848565497 
270.0 0.0051530361725692485 0.0041623018881215565 0.003817707696417865 
270.481726 0.005162796208340454 0.004162154793770175 0.0038203498486365692 
274.49685 0.0051553408383172294 0.00418894831026895 0.0038454521557553705 
278.571577 0.005142807325618849 0.004207577078841174 0.0038601520131312946 
280.0 0.005102868117415712 0.004215679670802162 0.0038635822811548515 
282.70679 0.005075755024953903 0.004216535599802948 0.003872694802479721 
286.903388 0.005048362761989874 0.004229177082932064 0.0038785306872835476 
290.0 0.005005787142551376 0.004231154094377201 0.0038798933854436494 
291.162281 0.0049769889189113506 0.004235303917175846 0.0038851803432892232 
295.484395 0.004894044595139568 0.004234965145221593 0.00388301180852052 
299.870668 0.00482047723056987 0.004231052847132293 0.0038854893866197716 
300.0 0.004821549682906378 0.004234332939369909 0.003885908392211019 
304.322053 0.004747041743758013 0.004232368682667034 0.0038808273372588197 
308.839515 0.0046248515937105305 0.004230072763564439 0.0038817695527619952 
310.0 0.004589000449222984 0.004225869962777415 0.003882024580624013 
313.424036 0.004513462277435666 0.004223050842188271 0.0038759503436086957 
318.076611 0.00443461725355148 0.004217027257219753 0.003872355519436678 
320.0 0.004395519399875003 0.004212037128525927 0.003870765807291174 
322.798251 0.004320941680453125 0.004213404237785342 0.0038604362814447005 
327.58998 0.004203758805483457 0.004203758805483457 0.0038601909364604447 
330.0 0.004159920208883778 0.004159920208883778 0.0038545166073774635 
332.45284 0.004092287736900342 0.004092287736900342 0.003850548937314628 
337.387885 0.003983921766846493 0.003983921766846493 0.003847275477095397 
340.0 0.003944341107848755 0.003944341107848755 0.0038424614465536484 
342.396188 0.003868168422935668 0.003868168422935668 0.00383557328976778 
347.478836 0.0037933936231442354 0.0037933936231442354 0.0037933936231442354 
350.0 0.00372153144564975 0.00372153144564975 0.00372153144564975 
352.636932 0.003684298584520917 0.003684298584520917 0.003684298584520917 
357.871598 0.003599988880240917 0.003599988880240917 0.003599988880240917 
360.0 0.003556169202998338 0.003556169202998338 0.003556169202998338 
363.183968 0.0034860685279189626 0.0034860685279189626 0.0034860685279189626 
368.575197 0.0034094124117805004 0.0034094124117805004 0.0034094124117805004 
370.0 0.003405068002191537 0.003405068002191537 0.003405068002191537 
374.046455 0.003329789727806845 0.003329789727806845 0.003329789727806845 
379.59893 0.0032837286708778026 0.0032837286708778026 0.0032837286708778026 
380.0 0.0032811207106925792 0.0032811207106925792 0.0032811207106925792 
385.233829 0.0032035018148806197 0.0032035018148806197 0.0032035018148806197 
390.0 0.0031642979699322573 0.0031642979699322573 0.0031642979699322573 
390.952374 0.0031570043886291364 0.0031570043886291364 0.0031570043886291364 
396.755806 0.0031405414740626855 0.0031405414740626855 0.0031405414740626855 
400.0 0.0031063580462549994 0.0031063580462549994 0.0031063580462549994 
402.645387 0.0031014355983832948 0.0031014355983832948 0.0031014355983832948 
408.622395 0.0030863157185791806 0.0030863157185791806 0.0030863157185791806 
410.0 0.0030814866587321123 0.0030814866587321123 0.0030814866587321123 
414.688128 0.0030667607061017643 0.0030667607061017643 0.0030667607061017643 
420.0 0.0030887501027811724 0.0030887501027811724 0.0030887501027811724 
420.843903 0.0030841817274651876 0.0030841817274651876 0.0030841817274651876 
427.091056 0.0030974217369315604 0.0030974217369315604 0.0030974217369315604 
430.0 0.0030919290964201334 0.0030919290964201334 0.0030919290964201334 
433.430944 0.0031161995879543866 0.0031161995879543866 0.0031161995879543866 
439.864943 0.0031253667200931592 0.0031253667200931592 0.0031253667200931592 
440.0 0.0031291709818032235 0.0031291709818032235 0.0031291709818032235 
446.394451 0.0031725572164126863 0.0031725572164126863 0.0031725572164126863 
450.0 0.003195275249931847 0.003195275249931847 0.003195275249931847 
453.020885 0.0032174611927913484 0.0032174611927913484 0.0032174611927913484 
459.745685 0.0032560868191206737 0.0032560868191206737 0.0032560868191206737 
460.0 0.00326001616758464 0.00326001616758464 0.00326001616758464 
466.570309 0.0033057909259015124 0.0033057909259015124 0.0033057909259015124 
470.0 0.0033257768627192085 0.0033257768627192085 0.0033257768627192085 
473.496241 0.0033778652843165307 0.0033778652843165307 0.0033778652843165307 
480.0 0.0034235247434382327 0.0034235247434382327 0.0034235247434382327 
480.524984 0.0034238260133173074 0.0034238260133173074 0.0034238260133173074 
487.658063 0.003493062834259358 0.003493062834259358 0.0034337563369781724 
490.0 0.0035186695738334602 0.0035186695738334602 0.0034331096400119516 
494.897029 0.003569403597736746 0.003569403597736746 0.003422352264127439 
500.0 0.003646760081063081 0.003646760081063081 0.0034095773837595545 
502.243452 0.003672082492443302 0.003672082492443302 0.0034097650152615537 
509.698929 0.0037434526396552537 0.003684247300100144 0.0033893079691569355 
510.0 0.003740887744895791 0.003686928274521906 0.0033910827559021856 
517.265076 0.0038493744193708224 0.003671519135877638 0.003380306034415048 
520.0 0.0038745237178527806 0.003665470916218334 0.0033741707034210346 
524.943539 0.00394530869706428 0.003655685401928621 0.0033640682285093976 
530.0 0.0040012200425941155 0.003642950585697257 0.003357303551911316 
532.735983 0.004056621322119382 0.0036408297898757993 0.003354782149651118 
540.0 0.0041308315268138865 0.003618299243820719 0.003342189581581397 
540.644101 0.004146497917617024 0.0036295839002705647 0.003338165795122308 
548.66961 0.004264415123230847 0.00361342274461108 0.003327435547858945 
550.0 0.0042925257012815235 0.0036065995410136955 0.0033286540880019195 
556.814252 0.0043946610981103265 0.003590986407304241 0.003311966926481895 
560.0 0.004451667308266109 0.0035928473980346856 0.003313900376438721 
565.079796 0.004526690602521663 0.0035840793726301078 0.00330454237468196 
570.0 0.004600845235650212 0.0035747897589275468 0.0032959424321140087 
573.468037 0.004659624398193185 0.003567250178053942 0.0032834389155163243 
580.0 0.00476234486758776 0.0035600473046780465 0.003277799476824897 
581.980796 0.004781702353962984 0.003554660138773239 0.003278371513933939 
590.0 0.004901617611797247 0.003541535769035805 0.0032703552960697013 
590.619921 0.0049128925983628665 0.003540590139635259 0.0032658714248852984 
599.387288 0.005065724405072166 0.003526534357117205 0.003255196803791509 
600.0 0.00506256314928277 0.0035240956874577505 0.0032540776200827 
608.284801 0.0052211655227772345 0.0035089581012671843 0.00323865689291983 
610.0 0.00524399681602081 0.003507211220575391 0.0032398039743049972 
617.314392 0.005364630496147674 0.0034932659342046045 0.0032246531848459667 
620.0 0.005410396958371683 0.0034939759209464656 0.0032253795889264545 
626.478021 0.005506254624512134 0.0034799312153280188 0.003218555575005611 
630.0 0.0055865921034721645 0.0034737746294247035 0.003212866697181363 
635.777678 0.005674434470587068 0.0034627191838191656 0.0032045716666612625 
640.0 0.005736143926954873 0.0034570274663753516 0.003200915090072776 
645.215383 0.0058059718087477025 0.0034539582052195094 0.003192227860023786 
650.0 0.005892190761532368 0.003446154401705709 0.003186462616644615 
654.793184 0.005954233160389565 0.003436913163254532 0.003179777901827936 
660.0 0.006030868879807273 0.0034282407496606933 0.0031739758634677473 
664.513162 0.006090866711189785 0.003422774578179487 0.0031691951118063924 
670.0 0.006172121060492186 0.003414714014421708 0.003161247556308258 
674.377426 0.006226073810144841 0.003409923526108286 0.0031545161035632435 
680.0 0.006296000981849959 0.0034005304990341674 0.0031456470230210778 
684.388118 0.006330454592378439 0.003391574810036042 0.0031423531416049553 
690.0 0.006401379142438305 0.003385913961852086 0.003135969254265459 
694.547413 0.006445855056371018 0.0033790050547101453 0.0031224466077119507 
700.0 0.006504484754378986 0.0033603378803624823 0.003117824717197871 
704.857516 0.006522232628301797 0.00336229367396924 0.003113251192034713 
710.0 0.006562066568584823 0.003352783033052245 0.0031095540431035893 
715.320666 0.006593750754809219 0.0033455924529155003 0.0031027459313253155 
720.0 0.0066157898237281165 0.003338730883813071 0.003096790998186406 
725.939134 0.006667387844001067 0.0033309692408081985 0.003086846886205333 
730.0 0.006663926926410807 0.0033255697800891036 0.003083475102542055 
736.715227 0.006694080459168895 0.003316345557263924 0.0030757186554938028 
740.0 0.0067035508132509795 0.0033091170354361955 0.003066234244991684 
747.651284 0.00670430167596078 0.0032965000887177852 0.0030564853160603193 
750.0 0.0067136642326007055 0.003296506059208279 0.003056083332085434 
758.749679 0.006672081126207873 0.0032821253742459 0.0030468576230455015 
760.0 0.0066925830176695665 0.003279187483135561 0.0030426803630649885 
770.0 0.006638780934657406 0.0032626603752971563 0.0030332173206147834 
770.012823 0.0066434788583264156 0.0032665818101698498 0.003030919422366388 
780.0 0.006581829720458948 0.0032469106783452905 0.003015825090362585 
781.443161 0.0065625741553267366 0.003247065291347399 0.0030174400182013477 
790.0 0.0065015507860700416 0.0032364759437636206 0.0030032172643533702 
793.043174 0.006471902976314543 0.003229614107734596 0.0030013570172021057 
800.0 0.006383299459602838 0.003213770321567786 0.002992948727665821 
804.815382 0.006317602969734011 0.0032094558856983115 0.002985962205582649 
810.0 0.006240808638327885 0.0031996344665130884 0.0029781301272916475 
816.762342 0.006146477580779009 0.003192584661282804 0.002971354580838115 
820.0 0.006094636748674328 0.003182266414457746 0.002962216429372504 
828.886645 0.0062778111373501455 0.0031700563000870035 0.0029548406802974393 
830.0 0.006276136559832129 0.0031678991215731596 0.0029492320411576164 
840.0 0.00648781595354031 0.003157338591070496 0.0029375145517073734 
841.190927 0.006511142590779918 0.003150714262268016 0.0029347893223582726 
850.0 0.006704030194013413 0.003132270058972101 0.002922694633447501 
853.677857 0.006802993107845543 0.0031328241388159585 0.002921269807183004 
860.0 0.006919973416431299 0.003122807762740477 0.00290894950903311 
866.350147 0.0070643717742357535 0.003113596888366458 0.002904861845104372 
870.0 0.007175702660721033 0.003106919697366121 0.0028957016463517673 
879.21055 0.007372369077109885 0.0030906991887454465 0.0028851264722069793 
880.0 0.0073973232508174145 0.0030879059100602925 0.002884495775911955 
890.0 0.007630320826889745 0.00307603867677435 0.0028679746759304467 
892.261857 0.00768088782541765 0.003068173383450188 0.0028652143510062068 
900.0 0.007860390936999419 0.0030554762793861597 0.002858216429691781 
905.506901 0.0079930544509121 0.003048662136835528 0.0028481966918772537 
910.0 0.008097820026909175 0.0030370427943915723 0.0028438173194602874 
918.94856 0.00830602744500085 0.0030233798044940487 0.002829075679673987 
920.0 0.008339790335681151 0.0030266910839162825 0.0028259797749313445 
930.0 0.008549729037834138 0.003005172234744028 0.002813660876047936 
932.589752 0.008602063346966195 0.0030012759809792885 0.002809308273604051 
940.0 0.008763106169928654 0.0029901359199915206 0.0027997145244562562 
946.433438 0.008895798499430254 0.0029785720464506104 0.00277934503869587 
950.0 0.008946306775238718 0.0029742402031142055 0.0027651351752556053 
960.0 0.00913153182595252 0.0029344482772027734 0.002716637991904287 
960.482625 0.009165941159203904 0.002933561576896335 0.002712086030217318 
970.0 0.009290457268121024 0.002884105042015168 0.0026668607310252578 
974.740362 0.009368698421818976 0.002851421443584503 0.0026446087088134573 
980.0 0.009446503168751067 0.0028311066939084454 0.0026173911916637315 
989.209747 0.009579246388035412 0.0027834950103510763 0.0025753457199662036 
990.0 0.009570710755553114 0.002779090877926948 0.00257318196680388 
1000.0 0.009669497968814486 0.0027251718215508067 0.0025229611505346275 
1003.89392 0.009720704087235599 0.002706933265030271 0.002504857828764849 
1018.79607 0.009831706384966719 0.002630052886423685 0.002433114741490164 
1033.919432 0.009945867211863945 0.0025537078258914673 0.002350705459287226 
1049.267292 0.010027650664857644 0.002458371903194954 0.0022514103296507174 
1064.84298 0.0101055147475658 0.002353465190472075 0.0021566860404961473 
1080.649879 0.010055778985030791 0.002243533625833019 0.0020561708981301804 
1096.691421 0.010001597319922423 0.0021358225055967198 0.0019567863378332872 
1112.971089 0.009953855940895392 0.002024829732860735 0.0018521782226379568 
1129.492418 0.009908612191232574 0.0019140577950067207 0.0017558341478731139 
1146.258996 0.00986794251869118 0.0018022734717554525 0.0016535566450574198 
1163.274463 0.009822646166790109 0.001692287365557065 0.0015528214711269467 
1180.542513 0.009781279159079748 0.0015869667556994453 0.0014507330412468894 
1198.066896 0.009736660109880698 0.0014783549461219769 0.0013509103175951263 
1215.851417 0.009699278904158455 0.0014420835702070628 0.0013223014825859162 
1233.899938 0.009657403675767938 0.0014369169479003627 0.001316961910240141 
1252.216377 0.009619075779713906 0.0014313540860258357 0.001311180430570173 
1270.804712 0.009583075979205524 0.0014253670511940578 0.001306490361980412 
1289.668978 0.009548316913472894 0.0014202019780732043 0.0013020426093515616 
1308.813272 0.00950972299466683 0.0014151570572146835 0.0012972555259871926 
1328.241751 0.009477872271661357 0.0014100624521330644 0.0012923787837260635 
1347.958633 0.009440879473575832 0.0014057573983443017 0.0012880749111766066 
1367.968199 0.009412367954476423 0.0014011901843794246 0.0012836397866788157 
1388.274794 0.00937963966261859 0.0013959251092280087 0.001279669937242926 
1408.882827 0.009346716413073735 0.001391240731217286 0.0012760858432556321 
1429.796773 0.009315871297076709 0.0013872471579046968 0.0012719019104199428 
1451.021173 0.009287684959159296 0.001383493488371114 0.0012682957469924822 
1472.560635 0.009260456653969152 0.0013793210690752006 0.0012645915970533829 
1494.419836 0.009232131310892573 0.0013756471338533345 0.0012602761536748682 
1516.603523 0.009206808386792052 0.0013719216640371067 0.0012571251773029128 
1539.116513 0.009178176621612263 0.0013682361060660742 0.001253373847105144 
1561.963693 0.009153174237705142 0.0013641185556271366 0.0012501330898176937 
1585.150024 0.009126777386692044 0.0013602700783834109 0.0012470466444117927 
1608.680542 0.009104221169974083 0.0013576397952679516 0.0012443751507689455 
1632.560354 0.009080385158411794 0.0013544167039999738 0.0012416586811905064 
1656.794647 0.009057513160894499 0.0013510503216714448 0.0012383471107027151 
1681.388682 0.00903595979538313 0.0013479132485790025 0.0012356198077124985 
1706.3478 0.00901399782860149 0.0013452778674127397 0.0012324522600184378 
1731.677419 0.008992123230781773 0.0013423520739172447 0.001230289623210278 
1757.38304 0.008969786853224453 0.001339384793471473 0.001227863493822386 
1783.470244 0.00894877959995059 0.0013362388361679027 0.0012248074443355493 
1809.944696 0.008927501784473007 0.0013338038214199164 0.0012224325246911315 
1836.812144 0.00890792504668504 0.0013315563932205508 0.0012205367308924823 
1864.078421 0.00889189952899808 0.0013289641209322425 0.0012176816783981382 
1891.749448 0.008872682683277565 0.0013262255360670494 0.0012159220440323085 
1919.831234 0.008855199802419006 0.0013239267349635028 0.0012136951141023457 
1948.329876 0.008837772219667289 0.0013214188418240575 0.0012113626853077152 
1977.251561 0.008819718742360297 0.001319524476446956 0.0012096366897537982 
2006.60257 0.008801655428828855 0.0013171942577418154 0.0012074102292359437 
2036.389275 0.008787339258924456 0.001315224053202151 0.00120572161478986 
2066.618145 0.00877117763245283 0.001313261737097869 0.001203664218338278 
2097.295742 0.00875501161292134 0.001311155373084118 0.0012019549943244937 
2128.428729 0.008522758336735341 0.0013091543408185852 0.0011999261345390368 
2160.023864 0.008275850177642763 0.0013072372081350896 0.0011984712768639692 
2192.088008 0.008031371471837858 0.001305377436380185 0.0011962881119569303 
2224.628124 0.007786087380727302 0.0013038127484316534 0.0011948445631808596 
2257.651276 0.007561115352003819 0.001302079466230948 0.0011935315083183512 
2291.164636 0.007339303587001293 0.0013000694774234053 0.0011918200625804826 
2325.17548 0.007123081103731279 0.0012988863909747432 0.0011905169324520498 
2359.691192 0.006910125574578685 0.0012971764289423766 0.0011889678322465848 
2394.719267 0.006707994359612166 0.0012952239586189736 0.00118749413837878 
2430.267312 0.006517548686659678 0.0012938885524479858 0.001186220068750497 
2466.343044 0.006315390815319191 0.0012924922383269863 0.0011848958949937827 
2502.954296 0.006140350314442019 0.0012912218357533979 0.001183524781844229 
2540.109019 0.005955548008518184 0.0012898002476074977 0.001182142856034169 
2577.81528 0.005774999670253167 0.0012886326018626414 0.001181147868882357 
2616.081265 0.005606779079602818 0.001287364793132622 0.001179922373787285 
2654.915284 0.005443076965368987 0.0012859963691186 0.0011787072872004947 
2694.325768 0.005282682272016071 0.001284765476778215 0.0011776559134716587 
2734.321275 0.0051237985320109584 0.0012836338766119722 0.0011766031078913157 
2774.91049 0.0049827473281023864 0.0012823842322130397 0.001175552213731108 
2816.102225 0.004836490712903916 0.0012812191501906862 0.0011742884621231686 
2857.905424 0.004686036015596693 0.0012802558260979907 0.00117335605889918 
2900.329165 0.004557738563714819 0.0012792368147697389 0.0011719863292571893 
2943.382658 0.004420482453892932 0.001278035739282927 0.0011715843729412255 
2987.075253 0.0042882186400136505 0.001276999483760045 0.0011705289427856363 
3031.416435 0.004166804309862228 0.0012760056717368155 0.001169619199852441 
3076.415834 0.004046750966328763 0.0012750243023971091 0.001168811823413902 
3122.083219 0.003928913911798673 0.001274320590798082 0.0011679404102789333 
3168.428506 0.003813435616265381 0.001273149470125363 0.0011672105976314566 
3215.461759 0.003699440937434518 0.0012724534233272018 0.001166181053522917 
3263.19319 0.0035865786281894926 0.0012716808150289973 0.0011654358584292498 
3311.633163 0.003485686070090159 0.0012707175402401616 0.0011647526277296315 
3360.792196 0.003385632338610787 0.001269902741541172 0.0011640783879557984 
3410.680962 0.0032789138321390535 0.0012688507116900435 0.001163467292652481 
3461.310295 0.003190787338728517 0.0012684424217814423 0.0011623796147760587 
3512.691187 0.00309419841760601 0.0012674229091480412 0.0011621010148936328 
3564.834795 0.003002300143213658 0.0012667094944838007 0.0011611326475785295 
3617.752441 0.0029185416540100585 0.001265961920427441 0.0011606182087866982 
3671.455614 0.0028358125765845536 0.0012653259338989977 0.0011600224137248024 
3725.955976 0.0027534902845882934 0.0012647193236457698 0.0011594081302770138 
3781.265361 0.0026725607395077333 0.0012639278739663984 0.0011588959646901878 
3837.395777 0.0025952613906477504 0.0012633818760764937 0.0011581275271041458 
3894.359413 0.0025178691304619575 0.0012628448621991647 0.0011576661026660485 
3952.168636 0.0024415586302096934 0.0012623816823875932 0.0011572196432523872 
4010.836 0.002366265968986187 0.0012616944722107653 0.0011567366090601825 
4070.374242 0.0023029333651105894 0.0012610888716524063 0.001155966250259202 
4130.796291 0.0022341753790881343 0.0012606323577669803 0.0011556880143233945 
4192.115266 0.0021663135914349266 0.0012600475909001695 0.001155198626201631 
4254.344481 0.0021058987638023145 0.001259529335081359 0.0011547252762044858 
4317.497448 0.0020445220476548597 0.001259082309737846 0.0011542457086122211 
4381.587879 0.0019817308291484623 0.0012585765849327485 0.001153650305137514 
4446.629691 0.001927624584763938 0.00125798477024544 0.0011532334457961435 
4512.637007 0.0018739394948028701 0.0012575565138119534 0.001152879756954459 
4579.624157 0.0018152437765921836 0.0012571030197226316 0.0011523205111625455 
4647.605689 0.0017595931952372737 0.001256500083131203 0.0011519398132691654 
4716.596362 0.0017069952432607958 0.0012560906278608504 0.0011516048055858032 
4786.611156 0.001657355927665254 0.0012556640445999638 0.001151232859809072 
4857.665274 0.001610551703028539 0.001255312344038088 0.0011507702103257381 
4929.774145 0.0015664475476528973 0.0012548334590121535 0.001150328586054151 
5002.953424 0.0015232099065389142 0.0012545405991736059 0.001149983591128815 
5077.219002 0.0014762268619201897 0.001254123118236658 0.001149750865735813 
5152.587004 0.0014299307505376494 0.0012536817736202041 0.0011492992265326695 
5229.073795 0.001392493069591976 0.0012533093120190002 0.0011490168359910406 
5306.695983 0.0013505406146432177 0.0012528342446733469 0.0011487338973035018 
5385.470421 0.0013090446049898756 0.001252543684806551 0.0011484416003385064 
5465.414214 0.0012735931974126407 0.0012520679787165437 0.0011481265943952463 
5546.54472 0.0012346937437553108 0.0012346937437553108 0.0011478016482077654 
5628.879556 0.0011989725987221066 0.0011989725987221066 0.0011474669926998587 
5712.436599 0.0011675935198493844 0.0011675935198493844 0.0011472090503386772 
5797.233992 0.0011285234496202787 0.0011285234496202787 0.0011285234496202787 
5883.290147 0.0010962806076571545 0.0010962806076571545 0.0010962806076571545 
5970.623749 0.0010663506865002024 0.0010663506865002024 0.0010663506865002024 
6059.253761 0.001036867452506078 0.001036867452506078 0.001036867452506078 
6149.199428 0.0010071514512040238 0.0010071514512040238 0.0010071514512040238 
6240.48028 0.0009764882808540091 0.0009764882808540091 0.0009764882808540091 
6333.116137 0.0009474848077065636 0.0009474848077065636 0.0009474848077065636 
6427.127112 0.0009201701254762824 0.0009201701254762824 0.0009201701254762824 
6522.533619 0.0008944003255021197 0.0008944003255021197 0.0008944003255021197 
6619.356373 0.0008688985672383776 0.0008688985672383776 0.0008688985672383776 
6717.616398 0.0008423709940626914 0.0008423709940626914 0.0008423709940626914 
6817.335028 0.0008162802884635321 0.0008162802884635321 0.0008162802884635321 
6918.533917 0.0007906346585941427 0.0007906346585941427 0.0007906346585941427 
7021.235037 0.000770188388495488 0.000770188388495488 0.000770188388495488 
7125.460688 0.0007486416585294714 0.0007486416585294714 0.0007486416585294714 
7231.233501 0.0007240670821609049 0.0007240670821609049 0.0007240670821609049 
7338.576443 0.0007052812269747947 0.0007052812269747947 0.0007052812269747947 
7447.51282 0.0006840517544452943 0.0006840517544452943 0.0006840517544452943 
7558.066287 0.0006629103823164932 0.0006629103823164932 0.0006629103823164932 
7670.260847 0.0006451530470676671 0.0006451530470676671 0.0006451530470676671 
7784.120863 0.000625189446273123 0.000625189446273123 0.000625189446273123 
7899.671056 0.0006073891190192429 0.0006073891190192429 0.0006073891190192429 
8016.936517 0.0005917099033780022 0.0005917099033780022 0.0005917099033780022 
8135.942707 0.0005707927077874938 0.0005707927077874938 0.0005707927077874938 
8256.715466 0.0005564825892155239 0.0005564825892155239 0.0005564825892155239 
8379.281018 0.0005417401689881352 0.0005417401689881352 0.0005417401689881352 
8503.665975 0.0005223747635756703 0.0005223747635756703 0.0005223747635756703 
8629.897346 0.0005078040083261418 0.0005078040083261418 0.0005078040083261418 
8758.002539 0.0004942819549250768 0.0004942819549250768 0.0004942819549250768 
8888.00937 0.0004810098525245548 0.0004810098525245548 0.0004810098525245548 
9019.946068 0.0004676088608992236 0.0004676088608992236 0.0004676088608992236 
9153.84128 0.00045270827239973777 0.00045270827239973777 0.00045270827239973777 
9289.724079 0.00043861890493946114 0.00043861890493946114 0.00043861890493946114 
9427.623969 0.00042531986941853246 0.00042531986941853246 0.00042531986941853246 
9567.570893 0.0004127697478775378 0.0004127697478775378 0.0004127697478775378 
9709.595238 0.00040094228571478944 0.00040094228571478944 0.00040094228571478944 
9853.727842 0.00038980422608132526 0.00038980422608132526 0.00038980422608132526 
10000.0 0.00037932231848771615 0.00037932231848771615 0.00037932231848771615 


==> Fig_data/Fig_4/Fig_4b.txt <==
M2 HLLHC ILC500 FCCee
255.0 0.750610928151131 0.7521268253584968 0.7532723358742408 
258.785309 0.7941452940993068 0.7964455366063293 0.7967558166723121 
260.0 0.8010644979113339 0.8041231753530684 0.8050457182915965 
262.626808 0.8150853225787973 0.8171198681260782 0.8184744868091223 
266.525331 0.8268233421542648 0.8295575153822851 0.8300519911893661 
270.0 0.8340999573595893 0.8374431644528056 0.8379056672522062 
270.481726 0.8356797726661315 0.8374135694925156 0.8384855634867641 
274.49685 0.8408796827731749 0.8428043479239375 0.8439949861740181 
278.571577 0.8453003493785091 0.8465524025634877 0.8472212923196256 
280.0 0.8452249465266222 0.8481826207539185 0.8479741632164283 
282.70679 0.8472639573199233 0.8483548312062671 0.8499741678967837 
286.903388 0.8492622080223056 0.8508982612407956 0.8512550205286249 
290.0 0.8486916677774009 0.8512960302554605 0.8515541038010752 
291.162281 0.8504402441644412 0.8521309626630144 0.8527144786368664 
295.484395 0.8495410532788912 0.8520628027205058 0.8522385313625284 
299.870668 0.8501588564855 0.8512756596010853 0.8527823070770417 
300.0 0.8503479985161394 0.8519356047220783 0.8528742698954225 
304.322053 0.850710605699552 0.85154040192486 0.8517590863668191 
308.839515 0.8491512976752761 0.8510784696070498 0.8519658826363775 
310.0 0.8494609559392816 0.8502328781806582 0.8520218558296873 
313.424036 0.8492875554267858 0.8496656792290673 0.8506886899552693 
318.076611 0.84835875827656 0.8484537512639715 0.8498997024826728 
320.0 0.8479011188030485 0.8474497517279669 0.8495507944671986 
322.798251 0.8475824997554169 0.8477248101776256 0.8472836831703046 
327.58998 0.8457841769495413 0.8457841769495413 0.8472298351627862 
330.0 0.8441328010494593 0.8441328010494593 0.8459844405766723 
332.45284 0.8447878965394089 0.8447878965394089 0.8451136213584917 
337.387885 0.8441066609981787 0.8441066609981787 0.8443951664406906 
340.0 0.8430673343611612 0.8430673343611612 0.8433385890927074 
342.396188 0.8414842419870321 0.8414842419870321 0.8418267851342178 
347.478836 0.8400194920865743 0.8400194920865743 0.8400194920865743 
350.0 0.8390217798090318 0.8390217798090318 0.8390217798090318 
352.636932 0.8381616047812555 0.8381616047812555 0.8381616047812555 
357.871598 0.8340083911328227 0.8340083911328227 0.8340083911328227 
360.0 0.8314323530095525 0.8314323530095525 0.8314323530095525 
363.183968 0.8302060775603384 0.8302060775603384 0.8302060775603384 
368.575197 0.8271980114179067 0.8271980114179067 0.8271980114179067 
370.0 0.8261439626438839 0.8261439626438839 0.8261439626438839 
374.046455 0.8231947232622435 0.8231947232622435 0.8231947232622435 
379.59893 0.8195205435831289 0.8195205435831289 0.8195205435831289 
380.0 0.8188696746585457 0.8188696746585457 0.8188696746585457 
385.233829 0.8148729335359689 0.8148729335359689 0.8148729335359689 
390.0 0.812658707761202 0.812658707761202 0.812658707761202 
390.952374 0.8107855616753823 0.8107855616753823 0.8107855616753823 
396.755806 0.8065575366901622 0.8065575366901622 0.8065575366901622 
400.0 0.8055051320411988 0.8055051320411988 0.8055051320411988 
402.645387 0.8042286993300232 0.8042286993300232 0.8042286993300232 
408.622395 0.8003079855563024 0.8003079855563024 0.8003079855563024 
410.0 0.7990557691563169 0.7990557691563169 0.7990557691563169 
414.688128 0.7952372040581173 0.7952372040581173 0.7952372040581173 
420.0 0.7932564161070977 0.7932564161070977 0.7932564161070977 
420.843903 0.7920831606121558 0.7920831606121558 0.7920831606121558 
427.091056 0.7878894044783162 0.7878894044783162 0.7878894044783162 
430.0 0.7864922446372903 0.7864922446372903 0.7864922446372903 
433.430944 0.785134690842627 0.785134690842627 0.785134690842627 
439.864943 0.7799981332387862 0.7799981332387862 0.7799981332387862 
440.0 0.7809475632730682 0.7809475632730682 0.7809475632730682 
446.394451 0.776976255547152 0.776976255547152 0.776976255547152 
450.0 0.7752436529953726 0.7752436529953726 0.7752436529953726 
453.020885 0.773381694078805 0.773381694078805 0.773381694078805 
459.745685 0.7683056007703317 0.7683056007703317 0.7683056007703317 
460.0 0.7692327690554387 0.7692327690554387 0.7692327690554387 
466.570309 0.7658516354495234 0.7658516354495234 0.7658516354495234 
470.0 0.7634933110007365 0.7634933110007365 0.7634933110007365 
473.496241 0.7615420114521121 0.7615420114521121 0.7615420114521121 
480.0 0.7581147125314965 0.7581147125314965 0.7581147125314965 
480.524984 0.7581814265601323 0.7581814265601323 0.7581814265601323 
487.658063 0.7532032305992437 0.7532032305992437 0.7536365074300515 
490.0 0.7520838834670198 0.7520838834670198 0.7534945711960387 
494.897029 0.7497172017930572 0.7497172017930572 0.7511335559127438 
500.0 0.7463677072013934 0.7463677072013934 0.7483297412915345 
502.243452 0.745140561449035 0.745140561449035 0.7483709224168018 
509.698929 0.7405137748293847 0.7412599567627673 0.7438810357546085 
510.0 0.7400063983288115 0.7417993611029439 0.7442705637096703 
517.265076 0.7363996295156423 0.7386990867416405 0.7419053024779254 
520.0 0.7350977312290412 0.7374822023476354 0.7405587277741639 
524.943539 0.7303084265008618 0.7355133850266329 0.7383414493299089 
530.0 0.7287121649800514 0.7329511766404623 0.7368567466472024 
532.735983 0.7269813429746441 0.7325244786229667 0.7363033524611506 
540.0 0.7227596383804146 0.7279913975797434 0.7335395515130637 
540.644101 0.7197768920719525 0.7302618379901545 0.7326564159390524 
548.66961 0.7173824018247137 0.7270102599690319 0.730301354811291 
550.0 0.716524397786178 0.7256374510364059 0.7305687984640701 
556.814252 0.7113450229704184 0.722496133454905 0.7269063213128987 
560.0 0.7096959666529736 0.722870559435579 0.7273306724694037 
565.079796 0.705530478057494 0.7211064579508292 0.7252767900536538 
570.0 0.7012414625286103 0.7192374144011966 0.7233892855119909 
573.468037 0.6997946099747069 0.7177204724216977 0.7206450294686033 
580.0 0.6946406082387804 0.7162712750219903 0.719407292581596 
581.980796 0.6924373594748305 0.7151873927414596 0.7195328425643761 
590.0 0.6848551117757948 0.7125468073106596 0.7177734531840222 
590.619921 0.6864304554268547 0.7123565493959578 0.7167893387951272 
599.387288 0.6786003414716443 0.7095285663934824 0.7144464864288634 
600.0 0.6781768622045892 0.7090379130743426 0.7142008494008669 
608.284801 0.6711665307635752 0.7059922742854353 0.7108163276641601 
610.0 0.6695389978640633 0.7056408069162299 0.7110680876389568 
617.314392 0.6623000612527993 0.702835055420674 0.7077428114888267 
620.0 0.6591325134828009 0.7029779027104203 0.7079022417396882 
626.478021 0.6533876600775739 0.7001521483482761 0.7064045157762657 
630.0 0.6501109707076292 0.6989134609777585 0.7051559280507792 
635.777678 0.6435634935072511 0.6966891371297553 0.7033353452205788 
640.0 0.638268431758941 0.6955439799558075 0.7025328044055474 
645.215383 0.6339442210176245 0.6949264534418812 0.7006261421177032 
650.0 0.627522416962192 0.6933563506273748 0.6993607937765958 
654.793184 0.6225125731731598 0.6914970400391395 0.6978936410047596 
660.0 0.6153319946747549 0.6897521753756237 0.6966202169476536 
664.513162 0.6103066741606256 0.68865239740043 0.6955709436063412 
670.0 0.6038542462675345 0.6870306351635649 0.6938266241554475 
674.377426 0.5984307775994658 0.6860668026977087 0.6923492134020836 
680.0 0.5911604791863807 0.6841769526752514 0.690402638797493 
684.388118 0.5841621835557179 0.6823750938154103 0.6896797018611698 
690.0 0.5773202726924388 0.6812361474477314 0.6882785743243806 
694.547413 0.5715200911093217 0.6798460952085199 0.6853106409244336 
700.0 0.5639029121003806 0.6760903134374494 0.6842962342272418 
704.857516 0.5560826837238475 0.6764838134840784 0.6832924426962332 
710.0 0.5502947316300385 0.6745702998948234 0.6824809971146423 
715.320666 0.540996405922569 0.673123575859464 0.6809867613334025 
720.0 0.5340616227664816 0.6717430478976051 0.6796797801232166 
725.939134 0.5240075200569221 0.6701814276561942 0.6774972589751073 
730.0 0.5154770052817486 0.6690950716944025 0.6767572241518913 
736.715227 0.5070500976115678 0.6672391846011618 0.6750548489423983 
740.0 0.49990535266054714 0.6657848268067393 0.6729732224947454 
747.651284 0.4872563683126658 0.6632463334274505 0.6708335398760645 
750.0 0.48298318053932976 0.66324753467296 0.6707453129405616 
758.749679 0.46800734031743535 0.6603541822334693 0.6687204659633473 
760.0 0.46476270956038657 0.659763086994731 0.6678036462145379 
770.0 0.4453044244595772 0.6564378804480976 0.6657267095999524 
770.012823 0.44561954348762983 0.6572268618620493 0.6652223697923485 
780.0 0.42462732668563075 0.6532690867351323 0.6619094848532422 
781.443161 0.4233850521976572 0.6533001944263165 0.6622639271772505 
790.0 0.4037325038342359 0.6511696481592719 0.6591423351118507 
793.043174 0.3981178301462233 0.64978906649255 0.6587340504147282 
800.0 0.3853790707024121 0.6466013423002438 0.6568886096385889 
804.815382 0.3796408250546248 0.6457332902164503 0.6553552165887844 
810.0 0.36645431736632667 0.6437572489337737 0.6536362419295797 
816.762342 0.3625804080676431 0.6423388484045681 0.6521491535447165 
820.0 0.3696730396562005 0.640262846830189 0.6501435235934164 
828.886645 0.3369325302821798 0.6378062069487459 0.6485247034946369 
830.0 0.3368426550648541 0.6373721888382194 0.6472937264543465 
840.0 0.3348266754989674 0.6352474404849849 0.644721986657311 
841.190927 0.3345867905489352 0.6339146445889073 0.6441238567590173 
850.0 0.3329439830237779 0.6302037239519344 0.6414693297004117 
853.677857 0.3322161672111903 0.6303152032223649 0.6411566106300145 
860.0 0.3309541567634136 0.6282999371742826 0.6384525671403258 
866.350147 0.3296031800663909 0.6264467357510102 0.6375554118198895 
870.0 0.3293758244248093 0.6251033041328146 0.6355449429578638 
879.21055 0.3276608478715504 0.6218397844666661 0.6332239170824645 
880.0 0.3274587773141858 0.6212777848318078 0.633085492655573 
890.0 0.3259567186505082 0.6188901316381169 0.6294594624813051 
892.261857 0.32555846427992297 0.6173076572506793 0.6288536298504706 
900.0 0.324240246649557 0.6147530364440743 0.6273177349117763 
905.506901 0.32345039668887865 0.6133820505679852 0.6251186155011804 
910.0 0.32274369431806915 0.6110442722984906 0.6241574363698847 
918.94856 0.32123382794519506 0.6082953180411548 0.6209219598735773 
920.0 0.32133945418239795 0.6089615379339637 0.6202424746077024 
930.0 0.3198282612886733 0.6046320073927929 0.6175387382272561 
932.589752 0.319437188162648 0.6038480923453124 0.6165834345358684 
940.0 0.31839431256941625 0.601606744125853 0.6144778105802482 
946.433438 0.3174490485387683 0.5992801260400605 0.6100071415519056 
950.0 0.3169751550183786 0.5984085716240041 0.6068883786569229 
960.0 0.315598557750983 0.5904025506167243 0.5962442780585541 
960.482625 0.3156733245444268 0.590224149066211 0.5952452192520862 
970.0 0.31440202656214494 0.5802736365404494 0.5853192276598644 
974.740362 0.31375581455958823 0.573697790570797 0.5804353819069316 
980.0 0.31309161564204946 0.5696105213839235 0.5744617155914911 
989.209747 0.31207799006078546 0.5600311876366535 0.5652336285248183 
990.0 0.3117999115020901 0.5591450888641313 0.5647587307114139 
1000.0 0.31074687144292007 0.5482967298527855 0.5537363293354464 
1003.89392 0.31027814763431966 0.5446271847553487 0.549763035119857 
1018.79607 0.3085691181560223 0.5291590737736905 0.5340169528647822 
1033.919432 0.3069712102427144 0.5137986672484217 0.5159298676076216 
1049.267292 0.30540968795403844 0.49461735389466416 0.49413669786572667 
1064.84298 0.30374474440350036 0.4735104251239023 0.47334673042439446 
1080.649879 0.30224982040840664 0.4513925106047018 0.4512857938282974 
1096.691421 0.3006212644732761 0.42972134311085364 0.42947299595792304 
1112.971089 0.2991862863121162 0.4073899165757729 0.40651373885058034 
1129.492418 0.2978263802093124 0.3851029213835765 0.3853682629076793 
1146.258996 0.2966039586306357 0.3626122371622057 0.3629205256641799 
1163.274463 0.2952424714452436 0.34048334903819033 0.34081129681798555 
1180.542513 0.29399908983652867 0.3192931453547499 0.31840505706378913 
1198.066896 0.29265796055879867 0.2974407617568487 0.2964960916532513 
1215.851417 0.291534381497145 0.2901430652798276 0.29021706064985814 
1233.899938 0.2902757241341067 0.289103555736706 0.28904513804996235 
1252.216377 0.28912369009316286 0.28798432393256596 0.28777622618824095 
1270.804712 0.28804163237743596 0.28677974974982307 0.28674685585303966 
1289.668978 0.28699686783051315 0.2857405518984366 0.2857706687191356 
1308.813272 0.28583683785716607 0.2847255283365392 0.2847200057036362 
1328.241751 0.2848794903137671 0.28370050845190176 0.2836496644666257 
1347.958633 0.28376758574681127 0.28283434401575414 0.28270505595096984 
1367.968199 0.28291060574156296 0.2819154337064383 0.281731640423334 
1388.274794 0.2819268808256684 0.2808561157342204 0.28086034287910583 
1408.882827 0.2809372960031492 0.2799136323559753 0.280073710453911 
1429.796773 0.2800101743167582 0.27911013689546743 0.2791554261552686 
1451.021173 0.27916296838808863 0.27835490938506396 0.2783639499571977 
1472.560635 0.2783445583607802 0.27751543062727246 0.2775509678032116 
1494.419836 0.277493174308819 0.2767762454309813 0.2766038197365966 
1516.603523 0.2767320349408006 0.2760266916225757 0.2759122474190206 
1539.116513 0.27587144065999464 0.27528516796259234 0.2750889102014033 
1561.963693 0.27511993587285094 0.2744567286609601 0.27437763288179834 
1585.150024 0.2743265171342397 0.2736824261120489 0.27370022373921377 
1608.680542 0.2736485375901143 0.27315322071685566 0.27311388768591394 
1632.560354 0.27293209083599623 0.2725047440269552 0.2725176803710302 
1656.794647 0.272244619765652 0.27182743758793726 0.2717908610595808 
1681.388682 0.2715967832465016 0.27119626750747 0.2711922760411519 
1706.3478 0.2709366652660401 0.2706660363991228 0.2704970666707133 
1731.677419 0.27027917336289087 0.2700773751656848 0.270022413873312 
1757.38304 0.26960780159593734 0.2694803668772141 0.2694899300570394 
1783.470244 0.26897637974997685 0.26884740931902884 0.26881919217241135 
1809.944696 0.2683368255278369 0.2683574913575608 0.26829794780600963 
1836.812144 0.2677484011512268 0.2679053152699665 0.26788186137557907 
1864.078421 0.2672667169525142 0.26738375754383437 0.2672552380572045 
1891.749448 0.26668910996885953 0.2668327621481917 0.2668690357272556 
1919.831234 0.26616362133117294 0.26637024998008213 0.26638027195661906 
1948.329876 0.26563979480667393 0.26586566909593234 0.2658683534283051 
1977.251561 0.2650971555659042 0.2654845282323739 0.2654895341023425 
2006.60257 0.2645542206745361 0.26501569493321575 0.2650008733576831 
2036.389275 0.26412391489822756 0.26461929544834795 0.2646302583900927 
2066.618145 0.26363813963349386 0.26422448309398305 0.26417870361333945 
2097.295742 0.2631522323251307 0.26380068871467593 0.26380356528383947 
2128.428729 0.26217345702978373 0.26339808678005844 0.263358273698554 
2160.023864 0.2623775647789712 0.26301236519995774 0.26303896337206456 
2192.088008 0.261650464434575 0.2626381844736553 0.26255980509342774 
2224.628124 0.26166225182028324 0.2623233737602039 0.2622429768298183 
2257.651276 0.26132276003235705 0.26197464236828094 0.2619547892056738 
2291.164636 0.26096888333481943 0.26157023840318006 0.2615791632549756 
2325.17548 0.26068868546880347 0.26133220481358954 0.2612931538989409 
2359.691192 0.26040167357146976 0.2609881653724414 0.2609531593408142 
2394.719267 0.2594302415012997 0.2605953339608619 0.2606297148705141 
2430.267312 0.2597609892588956 0.26032665408138145 0.2603500836763779 
2466.343044 0.2595081695972712 0.26004571969759804 0.2600594556913652 
2502.954296 0.25924829522060466 0.25979011835489124 0.25975852550764966 
2540.109019 0.2584509820892455 0.2595040989100142 0.2594552221748519 
2577.81528 0.25873237126341897 0.25926917194560467 0.2592368436504487 
2616.081265 0.2584091874885213 0.25901409247676116 0.25896787353356043 
2654.915284 0.2581732504121316 0.2587387695022585 0.25870118786293433 
2694.325768 0.25797357562801865 0.2584911175047966 0.25847043368376593 
2734.321275 0.257723380715807 0.25826344280709673 0.2582393652436358 
2774.91049 0.2571522889470201 0.258012017949407 0.2580087163195847 
2816.102225 0.2573092794264392 0.2577776067985889 0.25773134971153216 
2857.905424 0.25598235426553095 0.25758378876273647 0.25752670702862657 
2900.329165 0.25688630994253364 0.2573787666153089 0.257226080495405 
2943.382658 0.2560229754900934 0.2571371136829993 0.2571378596304473 
2987.075253 0.2564955710721274 0.25692862205322575 0.2569062151518543 
3031.416435 0.25632014209071763 0.25672866993346727 0.2567065459209747 
3076.415834 0.25611553605798065 0.2565312212458346 0.25652934395915544 
3122.083219 0.2559351290092881 0.2563896364967722 0.25633808730401825 
3168.428506 0.2557909003217232 0.2561540103868746 0.2561779089451756 
3215.461759 0.25562589352571174 0.2560139677736939 0.2559519459035209 
3263.19319 0.2554133866146446 0.25585852120698105 0.25578839142480103 
3311.633163 0.25463409088247196 0.25566471309092337 0.25563843681308784 
3360.792196 0.25511431949649666 0.25550077793695936 0.25549045551841937 
3410.680962 0.25363493649206115 0.25528911255772724 0.25535633309245126 
3461.310295 0.2548224500466407 0.25520696580281527 0.2551176109247865 
3512.691187 0.2538691990920705 0.255001842794234 0.2550564641741855 
3564.834795 0.2545625170183431 0.2548583058163676 0.2548439281379488 
3617.752441 0.25444091832899246 0.25470789606708744 0.2547310197611409 
3671.455614 0.2543019485143116 0.25457993740737345 0.254600255412851 
3725.955976 0.2540867916470155 0.2544578891697138 0.25446543325695775 
3781.265361 0.2538825564093542 0.25429865177131905 0.25435302380031555 
3837.395777 0.2539094090276739 0.25418879856677107 0.2541843680887014 
3894.359413 0.2538133589036828 0.2540807529197052 0.2540830952353467 
3952.168636 0.2537050680783711 0.2539875624742404 0.2539851068866693 
4010.836 0.2535766762455781 0.253849297763848 0.2538790911517547 
4070.374242 0.25303734525165905 0.25372745267389096 0.25371001377431046 
4130.796291 0.2533880194628612 0.253635603393588 0.2536489469022539 
4192.115266 0.2520936208873349 0.25351794998242944 0.2535415366148984 
4254.344481 0.2531907370299412 0.25341367840276835 0.25343764635489396 
4317.497448 0.25241012934010615 0.25332373818979853 0.25333239146495934 
4381.587879 0.2530219067507373 0.2532219878140433 0.25320171306173145 
4446.629691 0.25292628738231165 0.25310291640167804 0.25311022129956506 
4512.637007 0.2527838135980055 0.2530167524394052 0.25303259411894846 
4579.624157 0.2518370225058211 0.25292551073339004 0.25290985155830903 
4647.605689 0.251166294146226 0.2528042016259148 0.25282629646511173 
4716.596362 0.2507981991935053 0.2527218204035714 0.252752769401548 
4786.611156 0.2507463931992656 0.25263599307881174 0.2526711352118676 
4857.665274 0.2510207594795736 0.25256523193764663 0.25256959348713043 
4929.774145 0.25162967155371424 0.2524688816482378 0.2524726663493335 
5002.953424 0.2523002715686863 0.25240995909131453 0.2523969472985053 
5077.219002 0.25224945310268526 0.2523259631279429 0.25234586902294937 
5152.587004 0.2521883692388744 0.2522371658609133 0.2522467438206133 
5229.073795 0.2515632351991517 0.2521622276583674 0.25218476510091425 
5306.695983 0.2520492950377769 0.25206664547524715 0.2521226660748426 
5385.470421 0.25042509694122106 0.25200818566602307 0.252058513105845 
5465.414214 0.2519367538465545 0.2519124749693766 0.25198937599895666 
5546.54472 0.2505445864390936 0.2505445864390936 0.2519180572198113 
5628.879556 0.25183209382946997 0.25183209382946997 0.25184460745127213 
5712.436599 0.25176621575539654 0.25176621575539654 0.25178799458736395 
5797.233992 0.24990332908612328 0.24990332908612328 0.24990332908612328 
5883.290147 0.251671397533782 0.251671397533782 0.251671397533782 
5970.623749 0.25161589672988083 0.25161589672988083 0.25161589672988083 
6059.253761 0.251566719195776 0.251566719195776 0.251566719195776 
6149.199428 0.25135490397890237 0.25135490397890237 0.25135490397890237 
6240.48028 0.250782863056277 0.250782863056277 0.250782863056277 
6333.116137 0.25050824448583875 0.25050824448583875 0.25050824448583875 
6427.127112 0.25056642744074176 0.25056642744074176 0.25056642744074176 
6522.533619 0.2509477385537738 0.2509477385537738 0.2509477385537738 
6619.356373 0.25131269587856264 0.25131269587856264 0.25131269587856264 
6717.616398 0.2512732613441349 0.2512732613441349 0.2512732613441349 
6817.335028 0.25124047044122255 0.25124047044122255 0.25124047044122255 
6918.533917 0.2512176367621299 0.2512176367621299 0.2512176367621299 
7021.235037 0.2500408695708102 0.2500408695708102 0.2500408695708102 
7125.460688 0.25112427998814935 0.25112427998814935 0.25112427998814935 
7231.233501 0.2510904716390822 0.2510904716390822 0.2510904716390822 
7338.576443 0.25013431892169297 0.25013431892169297 0.25013431892169297 
7447.51282 0.2510429069028986 0.2510429069028986 0.2510429069028986 
7558.066287 0.24897481458314297 0.24897481458314297 0.24897481458314297 
7670.260847 0.25098446096567856 0.25098446096567856 0.25098446096567856 
7784.120863 0.24907846832208758 0.24907846832208758 0.24907846832208758 
7899.671056 0.2509208800231521 0.2509208800231521 0.2509208800231521 
8016.936517 0.2505164792706067 0.2505164792706067 0.2505164792706067 
8135.942707 0.2508659150207199 0.2508659150207199 0.2508659150207199 
8256.715466 0.2508474940229822 0.2508474940229822 0.2508474940229822 
8379.281018 0.2505446497806152 0.2505446497806152 0.2505446497806152 
8503.665975 0.247945834496547 0.247945834496547 0.247945834496547 
8629.897346 0.2507674115190824 0.2507674115190824 0.2507674115190824 
8758.002539 0.2507314518530744 0.2507314518530744 0.2507314518530744 
8888.00937 0.250729682723752 0.250729682723752 0.250729682723752 
9019.946068 0.2505620182287506 0.2505620182287506 0.2505620182287506 
9153.84128 0.2494590317175482 0.2494590317175482 0.2494590317175482 
9289.724079 0.24865017286817523 0.24865017286817523 0.24865017286817523 
9427.623969 0.2481504057379008 0.2481504057379008 0.2481504057379008 
9567.570893 0.24796337218710215 0.24796337218710215 0.24796337218710215 
9709.595238 0.2481017089396237 0.2481017089396237 0.2481017089396237 
9853.727842 0.24857426925908402 0.24857426925908402 0.24857426925908402 
10000.0 0.249390084475816 0.249390084475816 0.249390084475816 


==> Fig_data/Fig_4/Fig_4c.txt <==
M2 HLLHC ILC500 FCCee
249.9761 0.027432150313152402 0.020407593722736192 0.02143630998765139 
259.6217 0.04213126843657817 0.020327037702430956 0.02041338714928175 
269.6395 0.04537684537684537 0.012353142740325685 0.013568315780184857 
280.0438 0.019389250814332248 0.012875803614113921 0.017616101864676943 
289.8502 0.02050042408821035 0.011986046933887176 0.016051383806037423 
300.0 0.02388937664618086 0.012769353805128893 0.015994940143980466 
312.65 0.035 0.011280133607386932 0.011615617448775175 
325.2732 0.015990825688073394 0.009609091058630852 0.01028631526178138 
337.2433 0.02308730873087309 0.008319082547815448 0.00890479101656185 
349.654 0.012464494569757727 0.00824988994275759 0.009040470486644766 
374.5707 0.011520325203252031 0.008561365328849 0.00968960226602059 
399.8843 0.00520572450805009 0.008359104753783332 0.011365615183422988 
425.4419 0.0050358974358974355 0.0071106328159622765 0.009492731663565823 
450.302 0.0053203446983889095 0.00556678355038196 0.007848413899206678 
474.9773 0.0065299684542586755 0.004278331374893379 0.005057171757166756 
499.2832 0.00744306609887058 0.004142665326153656 0.005009357550784127 
549.7946 0.006359344626492641 0.004044618917212315 0.004959119608554382 
599.1971 0.005511811023622047 0.0039136616133377605 0.0049270770710859516 
650.7949 0.008618581907090465 0.003883835144124852 0.004883813556346961 
700.7799 0.013256227758007116 0.00427636882809642 0.004842135270215131 
750.7183 0.018400204446716074 0.0047098367705791 0.006033635035083286 
800.0741 0.02551112719377601 0.004945261773797329 0.005976070453087715 
849.745 0.03847127309541888 0.004977729660162419 0.0059257176967398755 
899.3989 0.056333100069979006 0.004975972205997526 0.007092277626441322 
998.9478 0.06787330316742082 0.005211779068930585 0.007026679297392989 


==> Fig_data/Fig_4/Fig_4d.txt <==
M2 HLLHC ILC500 FCCee
255.0 0.0786 0.0705 0.0675 
258.785309 0.0789 0.0705 0.0675 
260.0 0.0789 0.0705 0.0675 
262.626808 0.0786 0.0705 0.0675 
266.525331 0.0786 0.0705 0.0675 
270.0 0.0786 0.0705 0.0675 
270.481726 0.0786 0.0705 0.0675 
274.49685 0.0783 0.0705 0.0675 
278.571577 0.078 0.0705 0.0675 
280.0 0.0777 0.0705 0.0675 
282.70679 0.0774 0.0705 0.0675 
286.903388 0.0771 0.0705 0.0675 
290.0 0.0768 0.0705 0.0675 
291.162281 0.0765 0.0705 0.0675 
295.484395 0.0759 0.0705 0.0675 
299.870668 0.0753 0.0705 0.0675 
300.0 0.0753 0.0705 0.0675 
304.322053 0.0747 0.0705 0.0675 
308.839515 0.0738 0.0705 0.0675 
310.0 0.0735 0.0705 0.0675 
313.424036 0.0729 0.0705 0.0675 
318.076611 0.0723 0.0705 0.0675 
320.0 0.072 0.0705 0.0675 
322.798251 0.0714 0.0705 0.0675 
327.58998 0.0705 0.0705 0.0675 
330.0 0.0702 0.0702 0.0675 
332.45284 0.0696 0.0696 0.0675 
337.387885 0.0687 0.0687 0.0675 
340.0 0.0684 0.0684 0.0675 
342.396188 0.0678 0.0678 0.0675 
347.478836 0.0672 0.0672 0.0672 
350.0 0.0666 0.0666 0.0666 
352.636932 0.0663 0.0663 0.0663 
357.871598 0.0657 0.0657 0.0657 
360.0 0.0654 0.0654 0.0654 
363.183968 0.0648 0.0648 0.0648 
368.575197 0.0642 0.0642 0.0642 
370.0 0.0642 0.0642 0.0642 
374.046455 0.0636 0.0636 0.0636 
379.59893 0.0633 0.0633 0.0633 
380.0 0.0633 0.0633 0.0633 
385.233829 0.0627 0.0627 0.0627 
390.0 0.0624 0.0624 0.0624 
390.952374 0.0624 0.0624 0.0624 
396.755806 0.0624 0.0624 0.0624 
400.0 0.0621 0.0621 0.0621 
402.645387 0.0621 0.0621 0.0621 
408.622395 0.0621 0.0621 0.0621 
410.0 0.0621 0.0621 0.0621 
414.688128 0.0621 0.0621 0.0621 
420.0 0.0624 0.0624 0.0624 
420.843903 0.0624 0.0624 0.0624 
427.091056 0.0627 0.0627 0.0627 
430.0 0.0627 0.0627 0.0627 
433.430944 0.063 0.063 0.063 
439.864943 0.0633 0.0633 0.0633 
440.0 0.0633 0.0633 0.0633 
446.394451 0.0639 0.0639 0.0639 
450.0 0.0642 0.0642 0.0642 
453.020885 0.0645 0.0645 0.0645 
459.745685 0.0651 0.0651 0.0651 
460.0 0.0651 0.0651 0.0651 
466.570309 0.0657 0.0657 0.0657 
470.0 0.066 0.066 0.066 
473.496241 0.0666 0.0666 0.0666 
480.0 0.0672 0.0672 0.0672 
480.524984 0.0672 0.0672 0.0672 
487.658063 0.0681 0.0681 0.0675 
490.0 0.0684 0.0684 0.0675 
494.897029 0.069 0.069 0.0675 
500.0 0.0699 0.0699 0.0675 
502.243452 0.0702 0.0702 0.0675 
509.698929 0.0711 0.0705 0.0675 
510.0 0.0711 0.0705 0.0675 
517.265076 0.0723 0.0705 0.0675 
520.0 0.0726 0.0705 0.0675 
524.943539 0.0735 0.0705 0.0675 
530.0 0.0741 0.0705 0.0675 
532.735983 0.0747 0.0705 0.0675 
540.0 0.0756 0.0705 0.0675 
540.644101 0.0759 0.0705 0.0675 
548.66961 0.0771 0.0705 0.0675 
550.0 0.0774 0.0705 0.0675 
556.814252 0.0786 0.0705 0.0675 
560.0 0.0792 0.0705 0.0675 
565.079796 0.0801 0.0705 0.0675 
570.0 0.081 0.0705 0.0675 
573.468037 0.0816 0.0705 0.0675 
580.0 0.0828 0.0705 0.0675 
581.980796 0.0831 0.0705 0.0675 
590.0 0.0846 0.0705 0.0675 
590.619921 0.0846 0.0705 0.0675 
599.387288 0.0864 0.0705 0.0675 
600.0 0.0864 0.0705 0.0675 
608.284801 0.0882 0.0705 0.0675 
610.0 0.0885 0.0705 0.0675 
617.314392 0.09 0.0705 0.0675 
620.0 0.0906 0.0705 0.0675 
626.478021 0.0918 0.0705 0.0675 
630.0 0.0927 0.0705 0.0675 
635.777678 0.0939 0.0705 0.0675 
640.0 0.0948 0.0705 0.0675 
645.215383 0.0957 0.0705 0.0675 
650.0 0.0969 0.0705 0.0675 
654.793184 0.0978 0.0705 0.0675 
660.0 0.099 0.0705 0.0675 
664.513162 0.0999 0.0705 0.0675 
670.0 0.1011 0.0705 0.0675 
674.377426 0.102 0.0705 0.0675 
680.0 0.1032 0.0705 0.0675 
684.388118 0.1041 0.0705 0.0675 
690.0 0.1053 0.0705 0.0675 
694.547413 0.1062 0.0705 0.0675 
700.0 0.1074 0.0705 0.0675 
704.857516 0.1083 0.0705 0.0675 
710.0 0.1092 0.0705 0.0675 
715.320666 0.1104 0.0705 0.0675 
720.0 0.1113 0.0705 0.0675 
725.939134 0.1128 0.0705 0.0675 
730.0 0.1137 0.0705 0.0675 
736.715227 0.1149 0.0705 0.0675 
740.0 0.1158 0.0705 0.0675 
747.651284 0.1173 0.0705 0.0675 
750.0 0.1179 0.0705 0.0675 
758.749679 0.1194 0.0705 0.0675 
760.0 0.12 0.0705 0.0675 
770.0 0.1221 0.0705 0.0675 
770.012823 0.1221 0.0705 0.0675 
780.0 0.1245 0.0705 0.0675 
781.443161 0.1245 0.0705 0.0675 
790.0 0.1269 0.0705 0.0675 
793.043174 0.1275 0.0705 0.0675 
800.0 0.1287 0.0705 0.0675 
804.815382 0.129 0.0705 0.0675 
810.0 0.1305 0.0705 0.0675 
816.762342 0.1302 0.0705 0.0675 
820.0 0.1284 0.0705 0.0675 
828.886645 0.1365 0.0705 0.0675 
830.0 0.1365 0.0705 0.0675 
840.0 0.1392 0.0705 0.0675 
841.190927 0.1395 0.0705 0.0675 
850.0 0.1419 0.0705 0.0675 
853.677857 0.1431 0.0705 0.0675 
860.0 0.1446 0.0705 0.0675 
866.350147 0.1464 0.0705 0.0675 
870.0 0.1476 0.0705 0.0675 
879.21055 0.15 0.0705 0.0675 
880.0 0.1503 0.0705 0.0675 
890.0 0.153 0.0705 0.0675 
892.261857 0.1536 0.0705 0.0675 
900.0 0.1557 0.0705 0.0675 
905.506901 0.1572 0.0705 0.0675 
910.0 0.1584 0.0705 0.0675 
918.94856 0.1608 0.0705 0.0675 
920.0 0.1611 0.0705 0.0675 
930.0 0.1635 0.0705 0.0675 
932.589752 0.1641 0.0705 0.0675 
940.0 0.1659 0.0705 0.0675 
946.433438 0.1674 0.0705 0.0675 
950.0 0.168 0.0705 0.0675 
960.0 0.1701 0.0705 0.0675 
960.482625 0.1704 0.0705 0.0675 
970.0 0.1719 0.0705 0.0675 
974.740362 0.1728 0.0705 0.0675 
980.0 0.1737 0.0705 0.0675 
989.209747 0.1752 0.0705 0.0675 
990.0 0.1752 0.0705 0.0675 
1000.0 0.1764 0.0705 0.0675 
1003.89392 0.177 0.0705 0.0675 
1018.79607 0.1785 0.0705 0.0675 
1033.919432 0.18 0.0705 0.0675 
1049.267292 0.1812 0.0705 0.0675 
1064.84298 0.1824 0.0705 0.0675 
1080.649879 0.1824 0.0705 0.0675 
1096.691421 0.1824 0.0705 0.0675 
1112.971089 0.1824 0.0705 0.0675 
1129.492418 0.1824 0.0705 0.0675 
1146.258996 0.1824 0.0705 0.0675 
1163.274463 0.1824 0.0705 0.0675 
1180.542513 0.1824 0.0705 0.0675 
1198.066896 0.1824 0.0705 0.0675 
1215.851417 0.1824 0.0705 0.0675 
1233.899938 0.1824 0.0705 0.0675 
1252.216377 0.1824 0.0705 0.0675 
1270.804712 0.1824 0.0705 0.0675 
1289.668978 0.1824 0.0705 0.0675 
1308.813272 0.1824 0.0705 0.0675 
1328.241751 0.1824 0.0705 0.0675 
1347.958633 0.1824 0.0705 0.0675 
1367.968199 0.1824 0.0705 0.0675 
1388.274794 0.1824 0.0705 0.0675 
1408.882827 0.1824 0.0705 0.0675 
1429.796773 0.1824 0.0705 0.0675 
1451.021173 0.1824 0.0705 0.0675 
1472.560635 0.1824 0.0705 0.0675 
1494.419836 0.1824 0.0705 0.0675 
1516.603523 0.1824 0.0705 0.0675 
1539.116513 0.1824 0.0705 0.0675 
1561.963693 0.1824 0.0705 0.0675 
1585.150024 0.1824 0.0705 0.0675 
1608.680542 0.1824 0.0705 0.0675 
1632.560354 0.1824 0.0705 0.0675 
1656.794647 0.1824 0.0705 0.0675 
1681.388682 0.1824 0.0705 0.0675 
1706.3478 0.1824 0.0705 0.0675 
1731.677419 0.1824 0.0705 0.0675 
1757.38304 0.1824 0.0705 0.0675 
1783.470244 0.1824 0.0705 0.0675 
1809.944696 0.1824 0.0705 0.0675 
1836.812144 0.1824 0.0705 0.0675 
1864.078421 0.1824 0.0705 0.0675 
1891.749448 0.1824 0.0705 0.0675 
1919.831234 0.1824 0.0705 0.0675 
1948.329876 0.1824 0.0705 0.0675 
1977.251561 0.1824 0.0705 0.0675 
2006.60257 0.1824 0.0705 0.0675 
2036.389275 0.1824 0.0705 0.0675 
2066.618145 0.1824 0.0705 0.0675 
2097.295742 0.1824 0.0705 0.0675 
2128.428729 0.1803 0.0705 0.0675 
2160.023864 0.1776 0.0705 0.0675 
2192.088008 0.1752 0.0705 0.0675 
2224.628124 0.1725 0.0705 0.0675 
2257.651276 0.1701 0.0705 0.0675 
2291.164636 0.1677 0.0705 0.0675 
2325.17548 0.1653 0.0705 0.0675 
2359.691192 0.1629 0.0705 0.0675 
2394.719267 0.1608 0.0705 0.0675 
2430.267312 0.1584 0.0705 0.0675 
2466.343044 0.156 0.0705 0.0675 
2502.954296 0.1539 0.0705 0.0675 
2540.109019 0.1518 0.0705 0.0675 
2577.81528 0.1494 0.0705 0.0675 
2616.081265 0.1473 0.0705 0.0675 
2654.915284 0.1452 0.0705 0.0675 
2694.325768 0.1431 0.0705 0.0675 
2734.321275 0.141 0.0705 0.0675 
2774.91049 0.1392 0.0705 0.0675 
2816.102225 0.1371 0.0705 0.0675 
2857.905424 0.1353 0.0705 0.0675 
2900.329165 0.1332 0.0705 0.0675 
2943.382658 0.1314 0.0705 0.0675 
2987.075253 0.1293 0.0705 0.0675 
3031.416435 0.1275 0.0705 0.0675 
3076.415834 0.1257 0.0705 0.0675 
3122.083219 0.1239 0.0705 0.0675 
3168.428506 0.1221 0.0705 0.0675 
3215.461759 0.1203 0.0705 0.0675 
3263.19319 0.1185 0.0705 0.0675 
3311.633163 0.117 0.0705 0.0675 
3360.792196 0.1152 0.0705 0.0675 
3410.680962 0.1137 0.0705 0.0675 
3461.310295 0.1119 0.0705 0.0675 
3512.691187 0.1104 0.0705 0.0675 
3564.834795 0.1086 0.0705 0.0675 
3617.752441 0.1071 0.0705 0.0675 
3671.455614 0.1056 0.0705 0.0675 
3725.955976 0.1041 0.0705 0.0675 
3781.265361 0.1026 0.0705 0.0675 
3837.395777 0.1011 0.0705 0.0675 
3894.359413 0.0996 0.0705 0.0675 
3952.168636 0.0981 0.0705 0.0675 
4010.836 0.0966 0.0705 0.0675 
4070.374242 0.0954 0.0705 0.0675 
4130.796291 0.0939 0.0705 0.0675 
4192.115266 0.0927 0.0705 0.0675 
4254.344481 0.0912 0.0705 0.0675 
4317.497448 0.09 0.0705 0.0675 
4381.587879 0.0885 0.0705 0.0675 
4446.629691 0.0873 0.0705 0.0675 
4512.637007 0.0861 0.0705 0.0675 
4579.624157 0.0849 0.0705 0.0675 
4647.605689 0.0837 0.0705 0.0675 
4716.596362 0.0825 0.0705 0.0675 
4786.611156 0.0813 0.0705 0.0675 
4857.665274 0.0801 0.0705 0.0675 
4929.774145 0.0789 0.0705 0.0675 
5002.953424 0.0777 0.0705 0.0675 
5077.219002 0.0765 0.0705 0.0675 
5152.587004 0.0753 0.0705 0.0675 
5229.073795 0.0744 0.0705 0.0675 
5306.695983 0.0732 0.0705 0.0675 
5385.470421 0.0723 0.0705 0.0675 
5465.414214 0.0711 0.0705 0.0675 
5546.54472 0.0702 0.0702 0.0675 
5628.879556 0.069 0.069 0.0675 
5712.436599 0.0681 0.0681 0.0675 
5797.233992 0.0672 0.0672 0.0672 
5883.290147 0.066 0.066 0.066 
5970.623749 0.0651 0.0651 0.0651 
6059.253761 0.0642 0.0642 0.0642 
6149.199428 0.0633 0.0633 0.0633 
6240.48028 0.0624 0.0624 0.0624 
6333.116137 0.0615 0.0615 0.0615 
6427.127112 0.0606 0.0606 0.0606 
6522.533619 0.0597 0.0597 0.0597 
6619.356373 0.0588 0.0588 0.0588 
6717.616398 0.0579 0.0579 0.0579 
6817.335028 0.057 0.057 0.057 
6918.533917 0.0561 0.0561 0.0561 
7021.235037 0.0555 0.0555 0.0555 
7125.460688 0.0546 0.0546 0.0546 
7231.233501 0.0537 0.0537 0.0537 
7338.576443 0.0531 0.0531 0.0531 
7447.51282 0.0522 0.0522 0.0522 
7558.066287 0.0516 0.0516 0.0516 
7670.260847 0.0507 0.0507 0.0507 
7784.120863 0.0501 0.0501 0.0501 
7899.671056 0.0492 0.0492 0.0492 
8016.936517 0.0486 0.0486 0.0486 
8135.942707 0.0477 0.0477 0.0477 
8256.715466 0.0471 0.0471 0.0471 
8379.281018 0.0465 0.0465 0.0465 
8503.665975 0.0459 0.0459 0.0459 
8629.897346 0.045 0.045 0.045 
8758.002539 0.0444 0.0444 0.0444 
8888.00937 0.0438 0.0438 0.0438 
9019.946068 0.0432 0.0432 0.0432 
9153.84128 0.0426 0.0426 0.0426 
9289.724079 0.042 0.042 0.042 
9427.623969 0.0414 0.0414 0.0414 
9567.570893 0.0408 0.0408 0.0408 
9709.595238 0.0402 0.0402 0.0402 
9853.727842 0.0396 0.0396 0.0396 
10000.0 0.039 0.039 0.039 


==> Fig_data/Fig_5/Fig_5a.txt <==
M2 Chi2 HardCut
260 1.3158487693100998 1.3312283065635542 
270 1.314249579265569 1.315791289550544 
280 1.2004488394594306 1.219891634916617 
290 1.217642635038626 1.294254679684885 
300 1.2125305495832353 1.2813203856330369 
310 1.236749399440235 1.2939152295403782 
320 1.220321700354505 1.2266095618011383 
330 1.1977813747167947 1.2110476140180493 
340 1.1805984095189983 1.1927930159501339 
350 1.1873910970208212 1.2050470955182802 
360 1.2046447945023881 1.2303200881762753 
370 1.209918051119009 1.2821046922604202 
380 1.189148983582533 1.249339600345324 
390 1.1567974282203446 1.218031282217275 
400 1.1273843720590486 1.1497210433930292 
410 1.1294275355430976 1.1554018904533847 
420 1.132398294657722 1.160920589104972 
430 1.1340215592371674 1.167462777704739 
440 1.1388983287391365 1.1733510298787777 
450 1.1591667209853136 1.1793166891153237 
460 1.1821352457297645 1.2316542153650902 
470 1.1988220607852722 1.2388902313756072 
480 1.2082549027155907 1.2466116787480124 
490 1.21643972061175 1.3054621323168354 
500 1.2352335095153202 1.3145755868596865 
510 1.2382498021646913 1.3249782153246952 
520 1.2446737715138727 1.3336795970274766 
530 1.2527993183046469 1.2868665819258727 
540 1.2649753367989403 1.2953296813203654 
550 1.2797204270201479 1.3040488226238847 
560 1.2789495435350644 1.3120898309454063 
570 1.2805437081215296 1.3204746505771796 
580 1.2942464322607674 1.3290725258664617 
590 1.2925669005207905 1.338315276872219 
600 1.2988071039664981 1.3465436657704788 
610 1.3336123269279931 1.355052740913584 
620 1.3781423271441755 1.3637796751852505 
630 1.4210553588454566 1.441592838382276 
640 1.4769497949561605 1.4523692081071757 
650 1.5424880696811674 1.5356907987682726 
660 1.5806783703006497 1.5463770562186339 
670 1.6196812061253187 1.63466208872804 
680 1.6770086655264655 1.6473581730423785 
690 1.7346169055896195 1.7346169055896195 
700 1.7902576098983614 1.746856340509204 
710 1.813029189539483 1.8297232031495543 
720 1.840173720299386 1.8467055483868513 
730 1.870788034515688 1.8593785512408976 
740 1.8986972289539321 0.8500988452891728 
750 0.8575295096471854 0.8342946762845475 
760 0.8521311102411717 0.8317668074353497 
770 0.8475356942321041 0.8304435877543048 
780 0.8394803408077964 0.8128047031906853 
790 0.8311206827261188 0.7932057905330521 
800 0.8235458134766265 0.7944679164756759 
810 0.815094242543945 0.778662584190787 
820 0.8092323390617269 0.7598329616482135 
830 0.8003887892489773 0.7520480487124074 
840 0.7880139742957671 0.7371540695812402 
850 0.7749183593707009 0.7123266645174496 
860 0.7712040469556 0.7092092482161613 
870 0.7551682888652537 0.7175830432394886 
880 0.7515774908775348 0.7369023564878147 
890 0.7415811416588346 0.7349778459061237 
900 0.7340039836991286 0.7408098371494025 
910 0.7481686082508154 0.7349456291746648 
920 0.7471433597112043 0.7443479096703718 
930 0.751179535364621 0.7413057247065231 
940 0.7542214355922282 0.7405095153361476 
950 0.7580946488237192 0.7478169531303557 
960 0.7615656739246321 0.7588371611210682 
970 0.7647252766546773 0.7668412305714697 
980 0.7677567779371618 0.7600990685388777 
990 0.7744375140736954 0.7657385656420498 
1000 0.7814547104084345 0.7644422363207176 


==> Fig_data/Fig_5/Fig_5b.txt <==
M2 Chi2 HardCut
260 198.43240280539783 201.77197017874167 
270 201.1355161245749 201.7549665965501 
280 170.46945188429177 177.75193341290705 
290 179.91851160198345 203.29395340610128 
300 181.43891343973192 203.35792736086756 
310 193.3908713179002 210.7689919431069 
320 191.1518463911637 193.36617404339353 
330 185.6940839960695 190.73457014235606 
340 182.01195272979356 187.15813882783922 
350 187.69190559349676 195.5485038311521 
360 198.93575576709918 208.766538845582 
370 204.15791347463318 229.91329582103887 
380 199.33196604175754 222.63655821985526 
390 186.88765820757328 214.55199358603812 
400 172.84665615292678 185.9445348644635 
410 177.28075564840762 192.24632052813058 
420 182.35292629700476 198.23288965610516 
430 186.3207472065488 205.77947935789058 
440 192.52523696186 212.20997621183753 
450 208.13554197132572 218.6946045586088 
460 224.2064998580936 247.88861784870065 
470 236.30953165494645 254.57098190678542 
480 244.7491842359716 261.7488318587617 
490 252.56304025042516 287.7761032436309 
500 265.25534893843076 295.18047697022234 
510 271.02165978456384 303.82819455345134 
520 277.1408135195134 310.62056901297984 
530 285.68787659516744 299.1748970994983 
540 295.0069883604286 307.00287455953537 
550 305.69522718105117 315.08059043350335 
560 309.9259396694235 322.17576581709847 
570 314.21457300376403 329.80237865297545 
580 324.87520190237313 337.36782394617273 
590 328.45629288441665 345.97071460765966 
600 335.91867193984456 353.0271816773332 
610 353.5932865403392 360.5013649876294 
620 372.455490833295 368.06167463031994 
630 389.34651293133936 393.5555955442318 
640 407.0990002460154 401.57553331067834 
650 421.84563968683165 420.9354359942589 
660 430.88243003898316 427.1553891493718 
670 438.8389660631267 438.65100378620764 
680 444.79264490677497 444.8902188865831 
690 447.630760398029 447.630760398029 
700 447.54863497015384 451.8145978788814 
710 448.4928757403123 446.99003059387604 
720 450.1616309997953 448.88151445156745 
730 449.4693969200207 451.4433779814823 
740 447.8910125491844 -462.9216490050669 
750 -463.59528033075 -503.4333369266695 
760 -482.44319260843724 -513.3071345215186 
770 -503.4074435586887 -523.2452179328754 
780 -523.3824641292996 -566.5857145426633 
790 -546.8416967327504 -612.2937775728119 
800 -570.7240128785453 -624.1795245188807 
810 -595.559145379904 -670.9735146653542 
820 -620.7470461391157 -719.3400681375317 
830 -650.3104010442582 -732.9648539266149 
840 -683.7987411780133 -784.7889946251943 
850 -721.4703217227758 -837.1849645337152 
860 -750.1615149988056 -852.6939020726497 
870 -780.2266428330776 -867.8882465505794 
880 -810.0636133284487 -843.9654568087301 
890 -843.3994827170515 -859.4273698653549 
900 -875.6929332323185 -874.7321854415319 
910 -882.4491722681595 -890.2888389170246 
920 -889.1784107225521 -905.8960635917227 
930 -899.4166457734624 -921.9950107215898 
940 -909.7498930165661 -937.8204475172662 
950 -922.8353803620205 -954.0214503190324 
960 -930.2617850273706 -923.2305292078387 
970 -937.593614092677 -939.072905570269 
980 -946.319799044649 -954.7693847041959 
990 -955.1327647361326 -971.0664042843829 
1000 -969.3631663400572 -987.383227725892 


==> Fig_data/Fig_5/Fig_5c.txt <==
M2 Max_L111_Chi2 Max_L111_HardCut Min_L111_Chi2 Min_L111_HardCut
260 1.3158487693100998 1.3312283065635542 0.8090614526202109 0.7982625500911273 
270 1.314249579265569 1.315791289550544 0.8188164089396899 0.818045832789873 
280 1.2004488394594306 1.219891634916617 0.8947269291394583 0.8839428661418742 
290 1.217642635038626 1.294254679684885 0.8905275952467828 0.8471594612188482 
300 1.2125305495832353 1.281369075271052 0.898316655133221 0.8613162369702908 
310 1.236749399440235 1.2939152295403782 0.8909467473169184 0.8614054944181327 
320 1.220321700354505 1.2266095618011383 0.9039785624157899 0.9009628221323166 
330 1.1977813747167947 1.2110476140180493 0.9185235380180463 0.912365101477275 
340 1.1805984095189983 1.1927930159501339 0.9297254374080485 0.9244342945792084 
350 1.1873910970208212 1.2050470955182802 0.9297124358183165 0.9226540060017486 
360 1.2046447945023881 1.2303200881762753 0.9261840592243223 0.9157444558384977 
370 1.209918051119009 1.282113621914023 0.9270830156153805 0.8983467709338946 
380 1.189148983582533 1.249339600345324 0.9380875872813873 0.9151790414984526 
390 1.1567974282203446 1.218031282217275 0.9519245209870975 0.9301411532186393 
400 1.1273843720590486 1.1497210433930292 0.9634330148514436 0.9561586817869244 
410 1.1294275355430976 1.1554018904533847 0.9643573231140689 0.9561513360524735 
420 1.132398294657722 1.160920589104972 0.964968675441159 0.9561405814028373 
430 1.1340215592371674 1.167462777704739 0.9659173067548292 0.9561660628402449 
440 1.1388983287391365 1.1733510298787777 0.965903593009225 0.956186044617166 
450 1.1591667209853136 1.1793166891153237 0.9618171193965138 0.9561346635310942 
460 1.1821352457297645 1.2316542153650902 0.9571843374183585 0.9436554822159123 
470 1.1988220607852722 1.2388902313756072 0.9544363246165649 0.9437183144262307 
480 1.2082549027155907 1.2466116787480124 0.9537639024406027 0.9436723587770016 
490 1.21643972061175 1.3054621323168354 0.9533540241308222 0.9301809931518316 
500 1.2352335095153202 1.3146635852444692 0.9504956016125927 0.9301580960753135 
510 1.2382498021646913 1.3249782153246952 0.9515437683456037 0.9301677093064482 
520 1.2446737715138727 1.3336795970274766 0.9515348503625527 0.9301711774696366 
530 1.2527993183046469 1.2868665819258727 0.9516118782996961 0.9437039630025004 
540 1.2649753367989403 1.2953296813203654 0.9504468631552371 0.9436653693781772 
550 1.2797204270201479 1.3040488226238847 0.9489838216378929 0.9436808514693907 
560 1.2789495435350644 1.3120898309454063 0.9508100261264496 0.9436986638119405 
570 1.2805437081215296 1.3204746505771796 0.9519159150330719 0.9437282060337764 
580 1.2942464322607674 1.3290725258664617 0.950845711779148 0.943679659099222 
590 1.2925669005207905 1.338315276872219 0.9526582073569828 0.9436715850793536 
600 1.2988071039664981 1.3465436657704788 0.953001474845564 0.9436756495638798 
610 1.3336123269279931 1.355052740913584 0.9479278815423854 0.9436579106776425 
620 1.3781423271441755 1.3638237636750823 0.9409565026832163 0.943659569357946 
630 1.4210553588454566 1.441592838382276 0.9345506584655274 0.9301178539456504 
640 1.4769497949561605 1.4523692081071757 0.9253565956118305 0.9301733256243487 
650 1.5424880696811674 1.5356907987682726 0.9138629055635629 0.9151965890140945 
660 1.5806783703006497 1.5464276272231876 0.9079785406573863 0.915284508366717 
670 1.6196812061253187 1.63466208872804 0.9020548545124409 0.8983798443097931 
680 1.6770086655264655 1.6473581730423785 0.891530473867888 0.8984975501939523 
690 1.7346169055896195 1.7346169055896195 0.8808009133706276 0.8808009133706276 
700 1.7915113405829586 1.746856340509204 0.869259881205333 0.8805877834843772 
710 1.813029189539483 1.8330534389627275 0.8668874825276488 0.8614687090899189 
720 1.8434848944400863 1.8467055483868513 0.861988623615067 0.8613194817820989 
730 1.8721102663950158 1.8593785512408976 0.8577655138933421 0.8613455279051799 
740 1.9012259783724446 1.9445961842738075 0.8529004935768187 0.8401880651644155 
750 1.9378428144818562 2.025990478579711 0.845886300842329 0.8185173431702454 
760 1.9729203873553374 2.038315743191519 0.8395144882307023 0.8182031874165417 
770 2.010312431466694 2.0505782497815215 0.831625494389148 0.8180164560972993 
780 2.0433521810887543 2.127703973829766 0.8250407567409788 0.7948547617954711 
790 2.079825842958139 2.1986455666050944 0.8160561267174695 0.7691114092017128 
800 2.118998234129586 2.2104134271222007 0.806818571506122 0.7691153262734035 
810 2.154153166407879 2.2750743967007914 0.7975208628354205 0.7430784974338026 
820 2.1888182786928922 2.3340344754194993 0.7882049340513544 0.7152525996755038 
830 2.228749308634256 2.3438403224521767 0.7760269253483701 0.7153604175214423 
840 2.27018715113161 2.4002921342051526 0.7611776721372903 0.6850832709288395 
850 2.314571557973395 2.4475544350591223 0.7436537273863939 0.6545393607018984 
860 2.344276919191675 2.4574327353996783 0.733487450581477 0.6544706979488638 
870 2.3728755300628115 2.465303266908759 0.7211587901831022 0.6547934609656418 
880 2.399169895513231 2.435091898557031 0.709806754077696 0.6851848310216858 
890 2.4274134108315324 2.4417337278515396 0.696941643715424 0.6849732717758391 
900 2.4513882671844973 2.4504353362875597 0.6843865699650379 0.6852487728242284 
910 2.453723776674613 2.4598418451065514 0.6904523251573829 0.6849759051626428 
920 2.451320875390002 2.4654154990869768 0.6968899808115183 0.6850229909356083 
930 2.454438186602553 2.4761691401160064 0.7001897251796052 0.6850330694665234 
940 2.4567426291403014 2.4826984051411576 0.7039112152269118 0.6851724881741138 
950 2.462041548393283 2.4900986855063194 0.705581647488021 0.6849480837330751 
960 2.4634235632116686 2.4570471697303486 0.7111832520308073 0.7149912038958826 
970 2.462950464294602 2.4642499449932367 0.7162288386480145 0.7151544273630988 
980 2.462888218827553 2.471272943251625 0.7201628420452342 0.7153446762359734 
990 2.4647577325936596 2.4793766130134993 0.724336351873966 0.7150426830116525 
1000 2.471599194920204 2.486036003390596 0.7251667647851924 0.715170733003803 


==> Fig_data/Fig_5/Fig_5d.txt <==
M2 Max_L111_Chi2 Max_L111_HardCut Min_L111_Chi2 Min_L111_HardCut
260 0.020407593722736192 0.02143630998765139 0.01944123927377883 0.02058825412797339 
270 0.020327037702430956 0.02041338714928175 0.01940660564482934 0.019455877751093045 
280 0.012353142740325685 0.013568315780184857 0.011460703667607593 0.012634718710860735 
290 0.012875803614113921 0.017616101864676943 0.011856137877954386 0.016450615207276958 
300 0.011986046933887176 0.016050770408171315 0.01093284640352577 0.014826812426573042 
310 0.012769353805128893 0.015994940143980466 0.011581804976485598 0.014616774294794086 
320 0.011280133607386932 0.011615617448775175 0.010077939754680689 0.01038325820160676 
330 0.009609091058630852 0.01028631526178138 0.008462151492734092 0.00905857487561637 
340 0.008319082547815448 0.00890479101656185 0.007192651989520843 0.007711418069906035 
350 0.00824988994275759 0.009040470486644766 0.007051228514971077 0.007756601016929525 
360 0.008561365328849 0.00968960226602059 0.0072087888438980945 0.00818020253916486 
370 0.008359104753783332 0.011365542373247866 0.006937972573307263 0.009558476246778589 
380 0.0071106328159622765 0.009492731663565823 0.005757289721930018 0.007803826538048044 
390 0.00556678355038196 0.007848413899206678 0.004388470631015734 0.0062782562285470045 
400 0.004278331374893379 0.005057171757166756 0.0032886247243841165 0.003907476025801619 
410 0.004142665326153656 0.005009357550784127 0.0031229282945099595 0.0037994282529031174 
420 0.004044618917212315 0.004959119608554382 0.002995833198560169 0.003705692178699876 
430 0.0039136616133377605 0.0049270770710859516 0.0028480393718911547 0.003604510656157769 
440 0.003883835144124852 0.004883813556346961 0.0027797242328587777 0.003519652685828961 
450 0.00427636882809642 0.004842135270215131 0.003019431150119684 0.0034370362717443407 
460 0.0047098367705791 0.006033635035083286 0.003291832225213584 0.004270978206343959 
470 0.004945261773797329 0.005976070453087715 0.0034045750013297514 0.004188733726827641 
480 0.004977729660162419 0.0059257176967398755 0.003400001812695237 0.004086874624583869 
490 0.004975972205997526 0.007092277626441322 0.003348104553957032 0.004927382436336309 
500 0.005211779068930585 0.007025962271435169 0.0034817072777400962 0.004830211482755092 
510 0.005079292492658804 0.006979481474584999 0.003334910849911143 0.0047398682172208086 
520 0.005031981378480182 0.0069075381203308125 0.0032690895915567218 0.004645183030889379 
530 0.005009807335735119 0.005704100585619582 0.0032136180547747443 0.0037014044188257585 
540 0.005071572584628371 0.0056653500878797655 0.00322950833448021 0.003643034219182837 
550 0.005170890909844715 0.005629671232568752 0.0032635233174087576 0.003583906802076456 
560 0.004979122105682299 0.005583662189482756 0.0031040041681892126 0.0035254356198562643 
570 0.004843017192285883 0.005543799081164141 0.0029958033486898886 0.0034851217990999003 
580 0.004913429053733794 0.005503612398602752 0.0030064449299539785 0.00343469071822018 
590 0.004726889288224759 0.0054744041606813254 0.0028577058852449285 0.003374251624413028 
600 0.004673150489068598 0.005429509379718435 0.00280397969924523 0.0033399337902728947 
610 0.005061152408497969 0.0053891983997207725 0.0030656981181377036 0.003286115834407236 
620 0.005559842452684239 0.005349751927362379 0.003407890036799946 0.0032537335928914017 
630 0.005993768738548893 0.006279206734441496 0.0037038979937463333 0.003950020455533275 
640 0.006555006397736811 0.006231086899310203 0.004139820410813123 0.0038909733792402254 
650 0.007162925082315878 0.007082046306551347 0.004717869242399715 0.004657170404173354 
660 0.007379186074277352 0.006995307564579518 0.004989017896808999 0.004599001192050777 
670 0.007564940843417467 0.007707455530861773 0.00519288005300194 0.005432911893785902 
680 0.007859614507178411 0.0076040729613323765 0.005686092521046151 0.0053788055906770415 
690 0.008057149021490633 0.008057149021490633 0.006248387772116044 0.006248387772116044 
700 0.008132985903569276 0.007902576580028966 0.0067374634798699155 0.006137713167944114 
710 0.007980361269869011 0.008040564498550383 0.006792045715055774 0.007059636056583026 
720 0.007843534664744776 0.00786641086908843 0.0069283541591176985 0.006944657979880029 
730 0.0076867090114881055 0.007671651398866571 0.007059089959448134 0.00689746480694068 
740 0.007468172408709092 0.007406522363844199 0.007265713934175658 0.007817329820676152 
750 0.007220340358131395 0.006868334369712773 0.007536276822395423 0.008843295500773419 
760 0.006955793010694697 0.0065942934548961175 0.00771254282123063 0.008782977490357296 
770 0.006600191519378778 0.006330021055350324 0.008033068165172033 0.008688916710550552 
780 0.0062371926707761845 0.005481856084580696 0.008349702749285134 0.00969013042506466 
790 0.005772035932042361 0.0043996776948503225 0.00861929826664321 0.01082397829466219 
800 0.005284771186917043 0.004122667270343299 0.009013602924351861 0.010660923979507715 
810 0.004742973556159651 0.0030095010825358978 0.009331739765993668 0.01165924553234841 
820 0.004186961023319056 0.0019902839055679113 0.009773727847232292 0.012860811127663728 
830 0.0035669380623607025 0.0017549283831136693 0.010201879148466613 0.012781489695418993 
840 0.0028615710132659875 0.0009318719111799849 0.01072000638407707 0.014006315627680855 
850 0.0021206888368639825 0.00033732962974110625 0.011487922890559027 0.015046954080477954 
860 0.0016436648044987894 0.0002484678439363091 0.01186050154433509 0.0150124400037399 
870 0.0011884782101705008 0.00017174454205291684 0.012167827253650756 0.014978478219105192 
880 0.0008220582028589321 0.0004204059832477142 0.012544439900494307 0.013560224082602813 
890 0.00048664233359257844 0.0003458256971457252 0.013120441459310949 0.013545693340816388 
900 0.0002442971809428964 0.0002683853017207459 0.013422170480767754 0.013564718121853517 
910 0.00024375762343470218 0.00019150832585269981 0.013182767661973061 0.013401661893882833 
920 0.00024165996853066173 0.0001449315700310026 0.012738097043244426 0.013262630775158327 
930 0.00020893198596314344 9.187892791477173e-05 0.012698761393156765 0.013311685123814017 
940 0.00019324056446166758 5.62446517025382e-05 0.01240113734860475 0.01329553402916354 
950 0.00014954145294789268 2.9805949541747775e-05 0.012270915818051162 0.013157075884155477 
960 0.00014237716289885254 0.00017928515108567604 0.012138608619673032 0.011889170327839869 
970 0.00013637536951840675 0.00012903708457782858 0.011759419792092683 0.011828713694751886 
980 0.00012334173492069847 9.708978645570071e-05 0.011538258659453989 0.011725532541304417 
990 0.00012525605715584285 5.8146880312827044e-05 0.01136410233464555 0.01171450922441886 
1000 8.496866757741196e-05 3.423551944418963e-05 0.011312970906850775 0.011662793079698296 


==> Fig_data/Fig_6/Fig_6a.txt <==
M2 HLLHC ILC FCCee
255.0 1.0776286298509041 1.0629417047225562 1.057971829378611 
258.785309 1.0796201167170103 1.064223903723779 1.059051965092569 
260.0 1.0798121230080304 1.0645142679813033 1.0594139198453096 
262.626808 1.0804122485690666 1.0653353656085118 1.0602463832831426 
266.525331 1.0817599563136466 1.0665628377541243 1.0612388755554487 
270.0 1.083136145374621 1.0678172010630835 1.0623835520091598 
270.481726 1.0835263415830594 1.067803240411443 1.062484626816382 
274.49685 1.0844436412479597 1.0691168247122598 1.0637262502232254 
278.571577 1.0856795739989853 1.0705044694466959 1.0648990898116217 
280.0 1.085323300895771 1.0711418885002124 1.0652903656433461 
282.70679 1.0859277220472905 1.0717467422158342 1.0662482451086952 
286.903388 1.087105470995764 1.0734289455137238 1.0675108620186644 
290.0 1.087346648977415 1.0744412215452857 1.0684006266215003 
291.162281 1.0875998486298384 1.0750017052050744 1.0689989681539365 
295.484395 1.0876410235608898 1.076412202706653 1.070205680338591 
299.870668 1.0882550951671348 1.0777995058724714 1.0717848707841173 
300.0 1.088350020458255 1.0780136383045815 1.0718473126090375 
304.322053 1.0889420337588966 1.0795709428594886 1.0731077084209344 
308.839515 1.0883793224624683 1.0812712153946125 1.0748268837899224 
310.0 1.0882955972508184 1.0815415302003406 1.0752887171136598 
313.424036 1.0883815824746337 1.082842641698704 1.0762951083216357 
318.076611 1.0888343595111487 1.0845532642555515 1.0779799188623196 
320.0 1.0888785768628697 1.0851357479639487 1.0786808345542835 
322.798251 1.0886431921523723 1.086484323141987 1.0792761614204638 
327.58998 1.0881785851928591 1.0881785851928591 1.081315547461887 
330.0 1.0881186992284055 1.0881186992284055 1.0820490460922916 
332.45284 1.0879784709925306 1.0879784709925306 1.0828928715557478 
337.387885 1.087857877134201 1.087857877134201 1.0849340475461642 
340.0 1.0880483888500658 1.0880483888500658 1.0858518600139064 
342.396188 1.0872357938080375 1.0872357938080375 1.0865658210457754 
347.478836 1.0877454169584726 1.0877454169584726 1.0877454169584726 
350.0 1.0872335033818823 1.0872335033818823 1.0872335033818823 
352.636932 1.08764327434102 1.08764327434102 1.08764327434102 
357.871598 1.087840892277761 1.087840892277761 1.087840892277761 
360.0 1.0875745389706504 1.0875745389706504 1.0875745389706504 
363.183968 1.0874000771410859 1.0874000771410859 1.0874000771410859 
368.575197 1.0879795410396018 1.0879795410396018 1.0879795410396018 
370.0 1.0885015112947993 1.0885015112947993 1.0885015112947993 
374.046455 1.0883318631979104 1.0883318631979104 1.0883318631979104 
379.59893 1.089596032515492 1.089596032515492 1.089596032515492 
380.0 1.0896573072424471 1.0896573072424471 1.0896573072424471 
385.233829 1.0898069272703022 1.0898069272703022 1.0898069272703022 
390.0 1.0909297516232699 1.0909297516232699 1.0909297516232699 
390.952374 1.0909770957314096 1.0909770957314096 1.0909770957314096 
396.755806 1.0930358870528154 1.0930358870528154 1.0930358870528154 
400.0 1.0935918816692796 1.0935918816692796 1.0935918816692796 
402.645387 1.0946683746852124 1.0946683746852124 1.0946683746852124 
408.622395 1.0968544691982602 1.0968544691982602 1.0968544691982602 
410.0 1.097272800530663 1.097272800530663 1.097272800530663 
414.688128 1.0987941136519965 1.0987941136519965 1.0987941136519965 
420.0 1.1020773517832052 1.1020773517832052 1.1020773517832052 
420.843903 1.102235633702038 1.102235633702038 1.102235633702038 
427.091056 1.1054940255074015 1.1054940255074015 1.1054940255074015 
430.0 1.1067129278433099 1.1067129278433099 1.1067129278433099 
433.430944 1.1092298632948956 1.1092298632948956 1.1092298632948956 
439.864943 1.1124393036869775 1.1124393036869775 1.1124393036869775 
440.0 1.1127649821136263 1.1127649821136263 1.1127649821136263 
446.394451 1.1174016520351848 1.1174016520351848 1.1174016520351848 
450.0 1.1200619511065777 1.1200619511065777 1.1200619511065777 
453.020885 1.1223930122955312 1.1223930122955312 1.1223930122955312 
459.745685 1.1271299500701628 1.1271299500701628 1.1271299500701628 
460.0 1.1275478571988866 1.1275478571988866 1.1275478571988866 
466.570309 1.1328138686858313 1.1328138686858313 1.1328138686858313 
470.0 1.1353849879361253 1.1353849879361253 1.1353849879361253 
473.496241 1.1393861682045912 1.1393861682045912 1.1393861682045912 
480.0 1.1448915886491833 1.1448915886491833 1.1448915886491833 
480.524984 1.1452480012173833 1.1452480012173833 1.1452480012173833 
487.658063 1.1521455134362923 1.1521455134362923 1.1496224818958607 
490.0 1.1546448692520994 1.1546448692520994 1.1510466024032917 
494.897029 1.1598078081173062 1.1598078081173062 1.1533988726248272 
500.0 1.1663229176679895 1.1663229176679895 1.1557540281116323 
502.243452 1.168855416208557 1.168855416208557 1.15716905098222 
509.698929 1.1767958133371235 1.1741091943976547 1.1604805602186854 
510.0 1.1768481078764776 1.174502817485513 1.1607997080781136 
517.265076 1.1868405050110082 1.1784636276975384 1.1646655554193919 
520.0 1.1899184975738055 1.1799504108078853 1.165993327147773 
524.943539 1.196591674137448 1.1826948689747538 1.1684486774628835 
530.0 1.2030714749069962 1.185289604745885 1.1711937137857857 
532.735983 1.2078297140756287 1.1870892574774097 1.1727886446674416 
540.0 1.2169824458923904 1.1905484079175197 1.1765799129125858 
540.644101 1.2180474935191623 1.1918460337840981 1.176681797115914 
548.66961 1.2306927170909954 1.1963396122802745 1.1811272814185134 
550.0 1.2332413684916925 1.1967744917222398 1.182097926985042 
556.814252 1.2442157965657912 1.200422528584434 1.1853288945115554 
560.0 1.2500567970972758 1.2028937187017599 1.1875737009165908 
565.079796 1.25848272643092 1.2058682470603201 1.1902184940431157 
570.0 1.266845900204311 1.2086971851908008 1.1928043675129985 
573.468037 1.2734722815761885 1.2106382995528944 1.1941690249266352 
580.0 1.2854191737965623 1.2148276749487756 1.1980558501955052 
581.980796 1.2883505681744682 1.2158537267223295 1.199445965283568 
590.0 1.3031236850057886 1.2206751094796253 1.204248238272075 
590.619921 1.3046169583161245 1.2210630978039418 1.204278395302042 
599.387288 1.322873074266664 1.226411636405762 1.2094020119283428 
600.0 1.3233092662133668 1.2266651092360397 1.2097269293678083 
608.284801 1.3422752962292965 1.231538519715925 1.214106330234589 
610.0 1.3456513160089958 1.2327226213242275 1.2154093770611665 
617.314392 1.3617801114958865 1.2370208547959978 1.2191395015422006 
620.0 1.3679669071542062 1.239118484055889 1.2211084253128204 
626.478021 1.3821055984007133 1.2428301321117818 1.2250514088921234 
630.0 1.3920674618429631 1.244983191309091 1.2270193121635222 
635.777678 1.4054539763763627 1.248390373998512 1.2303703746474703 
640.0 1.415467434024039 1.2511299155223654 1.233041613828105 
645.215383 1.4273736625838434 1.2548754124683015 1.2359614689503517 
650.0 1.440381397974625 1.2578917754164642 1.2388579508285489 
654.793184 1.4519089364406763 1.2607898066418806 1.2416924557935611 
660.0 1.4652888241330315 1.2640692420325503 1.2449029774422686 
664.513162 1.4768298165722078 1.2670935209798522 1.2477353257411257 
670.0 1.4918553936390162 1.2706215135910708 1.2509733507952785 
674.377426 1.5033732096870247 1.2736664313287145 1.2535162402079065 
680.0 1.5185684055098783 1.277219167079869 1.2567904200396771 
684.388118 1.528970446440125 1.279854171101118 1.2597163816083226 
690.0 1.5451596141676438 1.2838118315699738 1.2632534786072025 
694.547413 1.5573618535308176 1.2868215565878454 1.265241090751812 
700.0 1.5731186482437596 1.2894304303613777 1.2688966758687346 
704.857516 1.5844264510944184 1.2935137562017927 1.2720371864250992 
710.0 1.5984338950898398 1.2967366548751562 1.2755659587725487 
715.320666 1.6132452493544756 1.3003601216996878 1.2789162927288649 
720.0 1.6255305764566357 1.3035074407653844 1.2818398411488123 
725.939134 1.6449002817687763 1.3076085896369756 1.2853078590975728 
730.0 1.6548460363611266 1.3104091394222925 1.2881137047385722 
736.715227 1.6742071089484862 1.3150478822915606 1.2924607292443604 
740.0 1.6846463822481141 1.3170365036599303 1.293917501675323 
747.651284 1.7057978392213422 1.3221211918101416 1.2988328879094608 
750.0 1.713736200504722 1.3241148426787024 1.3006216745538466 
758.749679 1.7351215193690088 1.329962641812844 1.3065025257126943 
760.0 1.7421029087614484 1.3307024497112503 1.3069754160588938 
770.0 1.7700715667418336 1.3373725814815165 1.3138506909705323 
770.012823 1.7700282385861799 1.3378706000209075 1.3135841431771564 
780.0 1.8007857841638248 1.3442251007549957 1.3198645369031856 
781.443161 1.8025046347076463 1.3455098417686475 1.3211750122993302 
790.0 1.8322538197399356 1.3517475992259518 1.3264191940275436 
793.043174 1.8410489651589375 1.3536256955079926 1.3286268012468745 
800.0 1.8585812449376395 1.3579003689730889 1.3333152464817706 
804.815382 1.866778393032881 1.361561993759527 1.3363624951907502 
810.0 1.884573289109489 1.3650084157258988 1.339705544604286 
816.762342 1.890589506389554 1.3701846709482335 1.3444414894307999 
820.0 1.8797805240430236 1.3718448519912716 1.3459609572661975 
828.886645 0.8795463803980548 1.3782899079769204 1.3524248949270308 
830.0 0.8775058224307711 1.3789306163903392 1.3525878486451515 
840.0 0.8709625554974663 1.386722081670441 1.3594802341845735 
841.190927 0.871810049509284 1.386992135540284 1.3601734597904394 
850.0 0.8665177899969358 1.392647276384837 1.3660419312431475 
853.677857 0.868701782402182 1.3960412409803218 1.3690053397699298 
860.0 0.8621602093399854 1.40058914405458 1.3726930157222337 
866.350147 0.8623695750946366 1.4052406640485966 1.3776178032797395 
870.0 0.858115359310494 1.4077672200464961 1.3795417781957349 
879.21055 0.8586352102122609 1.4141295848519098 1.3860369262189856 
880.0 0.8565742323020448 1.414585077361497 1.3866428297834756 
890.0 0.8494336299616695 1.422312578461485 1.3930381588597516 
892.261857 0.8505087845516577 1.4234283885309456 1.3947053506001543 
900.0 0.8466285989574535 1.428942405210239 1.4004524117403794 
905.506901 0.8455935559954453 1.433222946596573 1.4038496265914508 
910.0 0.8377943349445708 1.4358844856232815 1.4072440240424078 
918.94856 0.8388017871032211 1.442586975962272 1.4130407567480523 
920.0 0.8359088996422613 1.4440124778676775 1.413560174947566 
930.0 0.8346713191468043 1.4505957372180311 1.420702380020747 
932.589752 0.833981446753393 1.4524884699015244 1.4224221044509642 
940.0 0.8276773201413812 1.4581265217938335 1.42761304387132 
946.433438 0.8304874186980984 1.4626993825756047 1.430255025682394 
950.0 0.8219079368944054 1.465555277790924 1.4312600034152667 
960.0 0.8164997382106545 1.4693088389919613 1.4327263969880228 
960.482625 0.8203333357725738 1.4695177833155244 1.4324873646530163 
970.0 0.818902413953622 1.4711610277956164 1.4339945015775906 
974.740362 0.8143503028218484 1.4712616639839502 1.4348463392329578 
980.0 0.8161068123707335 1.4727236401998307 1.4352165160928345 
989.209747 0.8141496666733942 1.4743634036202558 1.4369772252008801 
990.0 0.8069275937359465 1.4744405654690804 1.4373306065861982 
1000.0 0.8152026783494262 1.475877481999095 1.4386864706047249 
1003.89392 0.8077900444764594 1.4768920766622204 1.4392851551949792 
1018.79607 0.809601761362459 1.4794756830021698 1.4415552884977205 
1033.919432 0.8028587674763704 1.4823375867665176 1.4430384486620749 
1049.267292 0.8050292907170972 1.4834689814510005 1.4431365014890019 
1064.84298 0.8032393566552353 1.4841707376267808 1.4439592704513151 
1080.649879 0.805315516716806 1.4845625699083553 1.4441855450120062 
1096.691421 0.8048804138981844 1.485131875452969 1.4447924357744673 
1112.971089 0.8113201164613201 1.485356724010474 1.4448881882616802 
1129.492418 0.815600425755632 1.4859743452828234 1.445717353036428 
1146.258996 0.8077936823162053 1.486190887020938 1.4460101628180921 
1163.274463 0.8048216737477569 1.486679927408751 1.4464073595748128 
1180.542513 0.805526447178278 1.487416163039146 1.4465832585292262 
1198.066896 0.8030284362054899 1.4877536247049656 1.446856781910748 
1215.851417 0.809292307030095 0.9674005552072584 0.970672267868575 
1233.899938 0.8168643217326627 0.9680578462273408 0.9702195673596594 
1252.216377 0.809049138943096 0.9680959766300611 0.9708396169245559 
1270.804712 0.8138721400737983 0.9683799846326806 0.9703998041624927 
1289.668978 0.8126243079600832 0.9672648949915377 0.9706037548377118 
1308.813272 0.8230250959929982 0.9674647789352091 0.9710994102252678 
1328.241751 0.8217713899536444 0.9685381904146826 0.9710406219815932 
1347.958633 0.8279380659394581 0.9683414108691404 0.9710811088811134 
1367.968199 0.8173374597262119 0.9679454078866667 0.9714314163826012 
1388.274794 0.8167184687017108 0.9681161009152407 0.9701941701755683 
1408.882827 0.828798313429386 0.96750643014522 0.9710719537215428 
1429.796773 0.8148262143229957 0.9679052896296005 0.9713629268747683 
1451.021173 0.8239214886193473 0.9678388466663979 0.9710347509190285 
1472.560635 0.8261857867423213 0.9685996023221476 0.971132395073374 
1494.419836 0.8268012379492361 0.9685578370643813 0.9701903189051335 
1516.603523 0.8293114885105137 0.968896108128762 0.9719686399265114 
1539.116513 0.8260945572329585 0.9686426629631719 0.9706485262911395 
1561.963693 0.8331056978524982 0.9679485986859105 0.9713140140953842 
1585.150024 0.8285735241611545 0.9691001032100521 0.9711904626238991 
1608.680542 0.8241718836161583 0.9692008349127761 0.9710935062541954 
1632.560354 0.8281230720917809 0.9694385767942738 0.9712606752756915 
1656.794647 0.8391113208523163 0.9680124333016605 0.9722136776442722 
1681.388682 0.8370187391331725 0.9682864577806549 0.9719419115701025 
1706.3478 0.8332908002757137 0.9695775928941133 0.970915858576278 
1731.677419 0.8350728232308791 0.9694567520220799 0.9713216513754361 
1757.38304 0.8426162119103777 0.9683443534279137 0.9714722259100059 
1783.470244 0.8451158312457339 0.9680862771952347 0.9712268155977065 
1809.944696 0.8476832225072277 0.9686291487860788 0.972881247990273 
1836.812144 0.84990844869726 0.9698584518803715 0.9719996473340842 
1864.078421 0.8406889536514225 0.9699796170014616 0.9722394558870168 
1891.749448 0.8494731064893236 0.9702235828529168 0.9723647580585715 
1919.831234 0.8382034360160063 0.9707692276326004 0.9717531981216001 
1948.329876 0.8437172505912506 0.971134141501542 0.971683409464358 
1977.251561 0.8383569568573318 0.9704892839215395 0.9722131624155734 
2006.60257 0.8407087831740205 0.9697801960100317 0.9728251079357362 
2036.389275 0.8450856061119708 0.9695849000167936 0.9724396093475529 
2066.618145 0.8509076523373649 0.9698708228151202 0.9733201675108966 
2097.295742 0.8476287698182664 0.971236831852191 0.9722417499888095 
2128.428729 0.8715886943153247 0.9695389875889844 0.972711177109234 
2160.023864 0.8524052488102672 0.9703892607226685 0.9730884722775012 
2192.088008 0.8731393825835756 0.9700470428468561 0.9725676120731863 
2224.628124 0.8742934593583661 0.9707023188888984 0.971878527401311 
2257.651276 0.8699408091142423 0.9714137456022129 0.972534878901901 
2291.164636 0.8670373545170207 0.971719446038479 0.972803665874781 
2325.17548 0.8772503855480887 0.9708850042234097 0.9736594156156831 
2359.691192 0.8794104141384268 0.9714853773345248 0.9740146252152009 
2394.719267 0.8968599856302857 0.972019592808345 0.97276014725545 
2430.267312 0.8789539332667545 0.9702482140045652 0.9725560092199843 
2466.343044 0.8976218316569708 0.9721058146681202 0.9733730891701327 
2502.954296 0.8921684409207751 0.972123419717248 0.9735026982145737 
2540.109019 0.915525634196392 0.9718920691632026 0.9745386969632949 
2577.81528 0.9007173198188142 0.972230483329333 0.9733372349750113 
2616.081265 0.9068033034015605 0.9713526791637013 0.9746361786366333 
2654.915284 0.8999989904397243 0.9722951917478388 0.9752771634899399 
2694.325768 0.9130815948771789 0.973010232694987 0.9735948367155878 
2734.321275 0.9152014082559388 0.9728121254282969 0.9751939173472548 
2774.91049 0.9045825879292161 0.9710890838585445 0.9746336652136586 
2816.102225 0.9126832416698406 0.9717381649401106 0.974274839991171 
2857.905424 0.952046106395409 0.9727863390398949 0.974510327983849 
2900.329165 0.919702591693336 0.972662124168743 0.9725705636187154 
2943.382658 0.9241233706449286 0.974240595501499 0.9744111897181251 
2987.075253 0.9283472623335537 0.9725200718429746 0.9764352887324531 
3031.416435 0.9266529527756142 0.974002362293661 0.9746711203404855 
3076.415834 0.92577736955244 0.9722052970869673 0.975445769249931 
3122.083219 0.9327023945336241 0.9731751458352401 0.9751673423210452 
3168.428506 0.9347403558189298 0.9734416542682399 0.9748160116075455 
3215.461759 0.9362822960084414 0.9734441604806623 0.9752146004445473 
3263.19319 0.9429809246676869 0.9735041438929345 0.9769460486375288 
3311.633163 0.9409487383353625 0.9751406922192049 0.9746452721329507 
3360.792196 0.9425916110494428 0.9727024011884028 0.976609733411717 
3410.680962 0.9656665544484645 0.9722080623297932 0.976557450063038 
3461.310295 0.9487882526692213 0.9749903106878041 0.9749653501101612 
3512.691187 0.9530344218246766 0.9723640446326542 0.9764084343318683 
3564.834795 0.9502820190673634 0.9758999849453633 0.9775806705997601 
3617.752441 0.9508441742658696 0.9767077524383077 0.976296014214307 
3671.455614 0.9523700377585209 0.9740900711665672 0.9775556244137801 
3725.955976 0.9579119866042634 0.9742386169824356 0.975488589084367 
3781.265361 0.947474791112452 0.9774269833430163 0.9775196660332665 
3837.395777 0.9574182428004847 0.9734126078816862 0.9787141407343364 
3894.359413 0.955288276066403 0.9741068681045988 0.976776707466772 
3952.168636 0.9556132870697378 0.9761469705774914 0.9769333960641782 
4010.836 0.9560197968058826 0.9760812339872348 0.977825633724092 
4070.374242 0.9692610592252661 0.9779130070346423 0.9777996048100763 
4130.796291 0.9594753428001456 0.9773113940478907 0.9785784986262512 
4192.115266 0.977283665319604 0.975909781478905 0.9785237551602353 
4254.344481 0.9611808934182988 0.9753486432340555 0.9783456141394826 
4317.497448 0.977146157136166 0.976386182750419 0.9784656863807389 
4381.587879 0.9636430061412594 0.976498082347616 0.97874596570162 
4446.629691 0.9641773781838919 0.978498174954073 0.9776526558127462 
4512.637007 0.9673342888409261 0.9775746662483907 0.9797450127897065 
4579.624157 0.9663742732583404 0.978138901237384 0.981014634804809 
4647.605689 0.9553250281327651 0.9784901549906131 0.9773553093278429 
4716.596362 0.962585457444132 0.9753666384644335 0.9801509156976537 
4786.611156 0.9623117384109925 0.9788273825648097 0.9799480353362823 
4857.665274 0.9799034710663552 0.9773574196169651 0.9789653686834895 
4929.774145 0.9889819357428922 0.9768292625505176 0.9774477568716845 
5002.953424 0.9766897478762396 0.9782162034536895 0.9797940832700761 
5077.219002 0.9755211995480391 0.9788048629011722 0.9807439516402421 
5152.587004 0.9763764679076841 0.976660889254387 0.978040513865322 
5229.073795 0.9686947333939828 0.9781781460843322 0.9787026904253575 
5306.695983 0.9776123216578104 0.9764772844669629 0.9803592619258242 
5385.470421 0.9866295812447027 0.9783197902971933 0.9803833506394218 
5465.414214 0.9778790340851623 0.977899004209907 0.9812863039988878 
5546.54472 0.9743181683617772 0.9743181683617772 0.9797029409301609 
5628.879556 0.9799671481150659 0.9799671481150659 0.9805889845888589 
5712.436599 0.9807252503362504 0.9807252503362504 0.9810325656060298 
5797.233992 0.9711753837921376 0.9711753837921376 0.9711753837921376 
5883.290147 0.9829127136150307 0.9829127136150307 0.9829127136150307 
5970.623749 0.9837151333529992 0.9837151333529992 0.9837151333529992 
6059.253761 0.9838444502701311 0.9838444502701311 0.9838444502701311 
6149.199428 0.9793058289045314 0.9793058289045314 0.9793058289045314 
6240.48028 0.9972398253574276 0.9972398253574276 0.9972398253574276 
6333.116137 0.9865745634209858 0.9865745634209858 0.9865745634209858 
6427.127112 0.9938083116959016 0.9938083116959016 0.9938083116959016 
6522.533619 0.9831886994187821 0.9831886994187821 0.9831886994187821 
6619.356373 0.9857895771404971 0.9857895771404971 0.9857895771404971 
6717.616398 0.9860523659169735 0.9860523659169735 0.9860523659169735 
6817.335028 0.9878132040968222 0.9878132040968222 0.9878132040968222 
6918.533917 0.98710164157785 0.98710164157785 0.98710164157785 
7021.235037 0.98369858829712 0.98369858829712 0.98369858829712 
7125.460688 0.9888738292340877 0.9888738292340877 0.9888738292340877 
7231.233501 0.9897685511696965 0.9897685511696965 0.9897685511696965 
7338.576443 0.9912325667602571 0.9912325667602571 0.9912325667602571 
7447.51282 0.9906291711444193 0.9906291711444193 0.9906291711444193 
7558.066287 0.9937443455144866 0.9937443455144866 0.9937443455144866 
7670.260847 0.9911423323750969 0.9911423323750969 0.9911423323750969 
7784.120863 0.9890697888979196 0.9890697888979196 0.9890697888979196 
7899.671056 0.9900228324417305 0.9900228324417305 0.9900228324417305 
8016.936517 0.9858752243336194 0.9858752243336194 0.9858752243336194 
8135.942707 0.9904227540528432 0.9904227540528432 0.9904227540528432 
8256.715466 0.9913020148191669 0.9913020148191669 0.9913020148191669 
8379.281018 0.9920365525503778 0.9920365525503778 0.9920365525503778 
8503.665975 1.0256439549214234 1.0256439549214234 1.0256439549214234 
8629.897346 0.9934801464142362 0.9934801464142362 0.9934801464142362 
8758.002539 0.9938813692790422 0.9938813692790422 0.9938813692790422 
8888.00937 0.992670445061908 0.992670445061908 0.992670445061908 
9019.946068 0.9978371237064315 0.9978371237064315 0.9978371237064315 
9153.84128 0.9965012524721409 0.9965012524721409 0.9965012524721409 
9289.724079 1.0020334036864018 1.0020334036864018 1.0020334036864018 
9427.623969 1.0175750137639485 1.0175750137639485 1.0175750137639485 
9567.570893 1.0205326803437376 1.0205326803437376 1.0205326803437376 
9709.595238 1.0090841696512567 1.0090841696512567 1.0090841696512567 
9853.727842 0.9986676905920426 0.9986676905920426 0.9986676905920426 
10000.0 1.0048498258375511 1.0048498258375511 1.0048498258375511 


==> Fig_data/Fig_6/Fig_6b.txt <==
M2 HLLHC ILC FCCee
255.0 105.47883301736651 94.9935088582616 91.23151702701482 
258.785309 107.49143118752744 96.72842181149308 92.70103649432845 
260.0 107.60220135880832 97.07903191552128 93.22109802556166 
262.626808 108.674859473697 98.13850459849074 94.39048255095163 
266.525331 110.13661556103011 99.74036038284714 95.66341354009872 
270.0 111.74420979480222 101.45672793109065 97.304763906512 
270.481726 112.28247195679506 101.35191370050153 97.42286160105314 
274.49685 113.6656699583219 103.0850481837746 99.14432728985993 
278.571577 115.5119114991302 104.90768509994042 100.70292794576908 
280.0 115.29673975262065 105.8116271329813 101.22708195335713 
282.70679 116.40623209131822 106.47809403156434 102.59360404790537 
286.903388 118.20053200609749 108.77818538340443 104.29600818266385 
290.0 118.67054744803266 110.05412333392279 105.47850768197208 
291.162281 119.50593335364249 110.87079767978018 106.39937286094403 
295.484395 120.10392221326899 112.6726385354922 107.95331768624543 
299.870668 121.636391398913 114.3845184084658 110.17343967969258 
300.0 121.79449883841396 114.74738503886601 110.27512988067109 
304.322053 123.33346900348701 116.78081600889156 111.90822791604354 
308.839515 123.66727851681591 119.03422970646525 114.36961457393322 
310.0 123.9943281821105 119.29360674538468 115.02644533593596 
313.424036 124.94229020010816 121.00775284993941 116.32467830461441 
318.076611 126.3262079025004 123.2266559827908 118.65085969628345 
320.0 126.79002985429429 123.93176911573084 119.63176547218717 
322.798251 127.35867541356201 125.82262387175899 120.26305230708043 
327.58998 127.96357803670166 127.96357803670166 123.20180419776528 
330.0 128.19013070460576 128.19013070460576 124.13439081396953 
332.45284 129.02747303597872 129.02747303597872 125.29005900770767 
337.387885 130.30360801283175 130.30360801283175 128.16809237632523 
340.0 130.98154062602225 130.98154062602225 129.39076479705338 
342.396188 130.67129270733204 130.67129270733204 130.26039557311898 
347.478836 132.3612588287319 132.3612588287319 132.3612588287319 
350.0 132.67092245754955 132.67092245754955 132.67092245754955 
352.636932 133.80497940186004 133.80497940186004 133.80497940186004 
357.871598 134.97361660647312 134.97361660647312 134.97361660647312 
360.0 134.9344849548144 134.9344849548144 134.9344849548144 
363.183968 135.84248511715285 135.84248511715285 135.84248511715285 
368.575197 137.80799945942815 137.80799945942815 137.80799945942815 
370.0 138.5446315458092 138.5446315458092 138.5446315458092 
374.046455 139.35669998161512 139.35669998161512 139.35669998161512 
379.59893 141.77440667650868 141.77440667650868 141.77440667650868 
380.0 141.81248999046525 141.81248999046525 141.81248999046525 
385.233829 143.09356254199005 143.09356254199005 143.09356254199005 
390.0 145.4623187026477 145.4623187026477 145.4623187026477 
390.952374 145.39117551237763 145.39117551237763 145.39117551237763 
396.755806 148.3672580743995 148.3672580743995 148.3672580743995 
400.0 149.92631932226692 149.92631932226692 149.92631932226692 
402.645387 151.57877016665395 151.57877016665395 151.57877016665395 
408.622395 154.79933257649154 154.79933257649154 154.79933257649154 
410.0 155.3693994540112 155.3693994540112 155.3693994540112 
414.688128 157.51275523291264 157.51275523291264 157.51275523291264 
420.0 161.84121210684143 161.84121210684143 161.84121210684143 
420.843903 161.9839835306819 161.9839835306819 161.9839835306819 
427.091056 166.02995303633168 166.02995303633168 166.02995303633168 
430.0 167.81811344937972 167.81811344937972 167.81811344937972 
433.430944 170.88155509014476 170.88155509014476 170.88155509014476 
439.864943 174.6155089990444 174.6155089990444 174.6155089990444 
440.0 175.21611737914458 175.21611737914458 175.21611737914458 
446.394451 180.36013482530564 180.36013482530564 180.36013482530564 
450.0 183.4334706960474 183.4334706960474 183.4334706960474 
453.020885 185.9419669587811 185.9419669587811 185.9419669587811 
459.745685 190.8585397516159 190.8585397516159 190.8585397516159 
460.0 191.58031391767986 191.58031391767986 191.58031391767986 
466.570309 197.31867496315002 197.31867496315002 197.31867496315002 
470.0 199.96474187275675 199.96474187275675 199.96474187275675 
473.496241 203.8228665378178 203.8228665378178 203.8228665378178 
480.0 209.5857438002953 209.5857438002953 209.5857438002953 
480.524984 210.09830793944076 210.09830793944076 210.09830793944076 
487.658063 216.53909019183016 216.53909019183016 214.88168695218593 
490.0 218.98365942837964 218.98365942837964 216.9229185043848 
494.897029 224.0262965146501 224.0262965146501 219.98641148927652 
500.0 229.6965319603592 229.6965319603592 222.9653845396548 
502.243452 232.04049226655187 232.04049226655187 225.0296460834655 
509.698929 239.22708441884956 237.6697414554572 229.12157072935034 
510.0 239.19709072888665 238.28876882205577 229.6300491425275 
517.265076 247.94964120980086 243.21695594057755 234.8171883739876 
520.0 250.79181523332574 245.03749768228957 236.4890454982195 
524.943539 255.62264432443678 248.4706378622283 239.63897247129694 
530.0 261.64015749156584 251.62549935074122 243.34505704592218 
532.735983 265.3229628564609 253.94924940962304 245.50968236851446 
540.0 272.95768749965106 257.9085490516201 250.44016444859164 
540.644101 272.66089362520546 260.0107617650909 250.4685312488186 
548.66961 283.50609019286605 265.5329866711596 256.358486835615 
550.0 285.3734799970637 265.88972174905035 257.7658571167567 
556.814252 293.1972869525248 270.3081492307282 261.6820597227979 
560.0 297.5843440326478 273.62345169447894 264.9273800174442 
565.079796 303.29919427407884 277.31324121393186 268.2927968863019 
570.0 308.79031912980935 280.77643939048426 271.61911882699724 
573.468037 313.7215803680803 283.0774499774274 273.00113371010804 
580.0 321.53390392310934 288.4019714131777 278.2755146245686 
581.980796 323.1809304387088 289.5614115853557 280.2265790512336 
590.0 332.0143989051903 295.49802754894876 286.57669923100315 
590.619921 333.9141015756138 295.9672420524383 286.4691142526948 
599.387288 344.67864656710117 302.509244259584 293.1306129458837 
600.0 345.03048216359394 302.75164757294294 293.53801827625796 
608.284801 356.0157601984131 308.66203860706906 298.9985528842196 
610.0 357.8675223292002 310.0939860960733 300.82421736302564 
617.314392 366.4472304673872 315.2274755079313 305.39782016703424 
620.0 369.3920658804309 318.0031051658455 308.1002790857303 
626.478021 377.07284812672464 322.2953096058035 313.2383637442937 
630.0 382.1593860409251 324.85635079994864 315.7085655419493 
635.777678 388.4025806477862 328.9096061583672 319.93665098459485 
640.0 392.6358338597273 332.2479046684301 323.4377118944622 
645.215383 398.88818180071434 337.01063438475154 327.05993529567934 
650.0 404.08684382915624 340.59381748820556 330.7638114196279 
654.793184 409.26911586308 343.95522588894926 334.32261895963546 
660.0 414.31635538258985 347.82953096270677 338.449330174928 
664.513162 419.15204753079865 351.5279924148878 342.07785945863924 
670.0 425.17499545016835 355.79861618491344 346.1174874160354 
674.377426 429.4915114970071 359.485485572833 349.2730057670854 
680.0 434.9394350803168 363.68405035808127 353.28825266023057 
684.388118 437.83119098590777 366.6862835489103 357.0866732584025 
690.0 443.6169546025688 371.51854375445595 361.5593869065651 
694.547413 447.75530091087035 375.0427020595353 363.64044561530443 
700.0 452.5978921057798 377.46542394633036 368.2846660967612 
704.857516 455.21806530101765 382.8619472742841 372.3490564411711 
710.0 460.0419796029997 386.5585356869597 376.8819418961177 
715.320666 463.0530914943803 390.85645297419654 381.0143407407676 
720.0 466.16555902598606 394.54570176683745 384.6602828444902 
725.939134 470.3760748222822 399.40653591585516 388.8286423939692 
730.0 471.1168675797253 402.7190297763932 392.35261030593665 
736.715227 476.43327637355065 408.15189205923804 397.7647457784356 
740.0 477.41315593196344 410.3089734813458 399.2813637701569 
747.651284 480.91911959313694 416.1173137442803 405.2740301527949 
750.0 482.15651855986823 418.63170559038036 407.64036607637667 
758.749679 484.5162815847353 425.29960970867666 414.9151697411906 
760.0 485.31853213319863 426.0843497828436 415.36883531766614 
770.0 486.8747233935779 433.6942933999973 423.9370130836718 
770.012823 487.20093710599366 434.46787684212757 423.4706077168073 
780.0 487.9275170876031 441.46420415355146 430.8669548066397 
781.443161 488.41799974326244 443.06373954198 432.7410508681583 
790.0 488.1617840898132 450.3030871154416 438.8162577220905 
793.043174 488.3612245884801 452.26333467631207 441.6652845182239 
800.0 488.0687776634124 456.70635974851706 447.2951198078582 
804.815382 488.8997467154512 461.12193963558974 450.9428975429789 
810.0 486.7998667880916 464.83214194475653 454.8043386259122 
816.762342 489.3860829544827 470.85424912007744 460.60842342958614 
820.0 493.788598908934 472.3084415507952 462.0761160465945 
828.886645 -498.8437364557661 479.6254804821493 470.06605781428925 
830.0 -500.0306902439262 480.4120342904135 470.00950415579047 
840.0 -519.4336353746428 489.33876876192693 478.2489965854015 
841.190927 -521.6905712851441 489.2641839761103 478.9267788478182 
850.0 -539.3967974849171 495.1877227821882 485.79171110485635 
853.677857 -547.5909211915064 499.4320245947989 489.50545271764634 
860.0 -559.6363540833702 504.38010975474083 493.5908433258772 
866.350147 -572.9184044901386 509.5383749035677 499.6477138233816 
870.0 -582.0013199912605 512.201166126508 501.5177070466351 
879.21055 -601.2197748093844 519.0561891926691 509.22046252839425 
880.0 -603.1859348115468 519.3319012105968 509.9479777906892 
890.0 -625.3710238141432 528.0572940998452 517.1065510993552 
892.261857 -630.3241868434936 528.865793276421 518.9629640479334 
900.0 -647.6947860938194 534.8282455233943 525.9236268424568 
905.506901 -660.4628127889841 539.5795081019659 529.6388783335352 
910.0 -670.7891052048107 542.0680856528746 533.612918708768 
918.94856 -691.5044943387524 549.1935067373516 540.0281397161183 
920.0 -694.4895889564275 551.1740789472992 540.43790867076 
930.0 -717.1691378616399 557.6845821933888 548.6518617656484 
932.589752 -723.0157611819665 559.7610093817342 550.4841467430676 
940.0 -740.3954198067386 565.7059748074818 556.4593894217238 
946.433438 -755.3241935547835 570.4164992952062 558.5362575907751 
950.0 -762.7108129755264 573.5246169609766 558.9288191208582 
960.0 -785.4851006783595 575.5806679340724 557.7995133544438 
960.482625 -787.769552445237 575.9261753976489 557.1833506476163 
970.0 -807.5751778602294 575.0711649408186 556.3427055008785 
974.740362 -818.2440140634882 572.7359708956678 555.9859660796525 
980.0 -829.8067960342721 573.9025495178535 554.9525583203616 
989.209747 -850.2079866195321 573.0775403723393 554.522161438077 
990.0 -850.9678132797117 572.9304873440618 554.8410893339194 
1000.0 -871.4372200942314 571.4705341849506 553.2010935081847 
1003.89392 -880.0231903930269 571.5279482317607 552.9084343199838 
1018.79607 -909.4569881838516 570.0162527299574 551.1100580185118 
1033.919432 -940.0576286484793 568.704047560141 546.8317876656985 
1049.267292 -970.102562406578 563.1136357997627 538.6332442345588 
1064.84298 -1000.8247573788874 555.4207040222448 531.6112149940872 
1080.649879 -1026.1448835602755 546.6208941831304 523.2476719631545 
1096.691421 -1051.7781820581113 538.2508285002212 515.0854568180619 
1112.971089 -1078.554595644 529.002214707195 505.57292243091257 
1129.492418 -1106.219197572719 519.5571655819738 497.7270967425131 
1146.258996 -1134.9765143942834 509.5443775629325 488.1870572465708 
1163.274463 -1164.1036242033517 499.4838227507599 478.5784501789655 
1180.542513 -1194.3273821228156 489.9277573133817 468.12169015013626 
1198.066896 -1225.057857917935 478.9765102738401 457.5581892564924 
1215.851417 -1257.2509524757074 -484.3077722291169 -463.78222872606426 
1233.899938 -1289.880404508756 -497.1377533450986 -475.9153094799834 
1252.216377 -1323.7112824952394 -510.2140121473966 -488.25490454537345 
1270.804712 -1358.6743051549481 -523.5301778769898 -501.2119922187736 
1289.668978 -1394.7020907238657 -537.4162793901567 -514.5854661604653 
1308.813272 -1431.2959907343259 -551.7091692739176 -528.2250212289651 
1328.241751 -1469.5940793766435 -566.3741681687959 -542.2053023251153 
1347.958633 -1508.3597987965627 -581.662620193883 -556.733537648881 
1367.968199 -1549.1352487418667 -597.2928062594677 -571.6164971454076 
1388.274794 -1590.5331818795062 -613.136478446831 -587.0517075982025 
1408.882827 -1633.029901981925 -629.5885675532426 -603.0369376464976 
1429.796773 -1676.937952834152 -646.7119651705485 -619.2619936495848 
1451.021173 -1722.3858044190865 -664.388296319699 -636.130768567281 
1472.560635 -1769.2107995795984 -682.412105858815 -653.431195795075 
1494.419836 -1817.1785065112251 -701.107745071986 -670.9842650700037 
1516.603523 -1866.8862435628587 -720.3047815855009 -689.4560381302629 
1539.116513 -1917.49660224049 -740.0502067088222 -708.2102011974864 
1561.963693 -1970.036269608033 -760.1789401749825 -727.6863520678237 
1585.150024 -2023.8229557538077 -780.9688503626472 -747.7696073508071 
1608.680542 -2079.701809551372 -802.8306089193798 -768.5914639449853 
1632.560354 -2136.9382100452067 -825.0654203808241 -789.9820275077294 
1656.794647 -2195.93160746682 -847.8629203417246 -811.7086433071429 
1681.388682 -2256.80141248333 -871.4004993114033 -834.3112025717274 
1706.3478 -2319.3088657775043 -895.8293186575536 -857.3418503587885 
1731.677419 -2383.585755800814 -920.8159504196351 -881.5093943447793 
1757.38304 -2449.580009376516 -946.4885537292445 -906.2344562608041 
1783.470244 -2517.6792556532514 -972.7970250685053 -931.3345564380845 
1809.944696 -2587.6409235400483 -1000.2099029919611 -957.5025698110679 
1836.812144 -2659.9161776130977 -1028.5040194908524 -984.6790125875626 
1864.078421 -2734.9791448585306 -1057.4213179679807 -1012.0925536582416 
1891.749448 -2811.496496891448 -1087.0795025165437 -1040.9172932199572 
1919.831234 -2890.564108797428 -1117.8320338524384 -1070.2921575722512 
1948.329876 -2971.8928852643994 -1149.3407319136777 -1100.4401828068794 
1977.251561 -3055.3873227112194 -1182.1215097023162 -1131.832994084663 
2006.60257 -3141.2496446380214 -1215.5742254518423 -1163.803382386638 
2036.389275 -3230.485331426381 -1250.2163589313343 -1197.0493809429404 
2066.618145 -3321.808152478302 -1285.8615666280593 -1230.9990992578105 
2097.295742 -3415.7370691165565 -1322.4349906814632 -1266.1705382616897 
2128.428729 -3467.4917720444632 -1360.1333617759537 -1302.1217344335237 
2160.023864 -3518.463090912118 -1398.9778816912124 -1339.5388071974228 
2192.088008 -3566.9128599191904 -1438.9853573115718 -1377.473131841329 
2224.628124 -3616.0064490950917 -1480.3748429887041 -1417.085733033305 
2257.651276 -3668.044426395422 -1522.8324312643545 -1457.956193696009 
2291.164636 -3719.97808814121 -1566.2929850395192 -1499.6768663797868 
2325.17548 -3772.621135466626 -1611.6989614462145 -1542.959943520941 
2359.691192 -3825.1614111860276 -1657.9773128575434 -1587.2810302146245 
2394.719267 -3877.957893186887 -1705.3796359740084 -1632.955961431246 
2430.267312 -3936.7146193995172 -1754.7135349562716 -1680.147084887409 
2466.343044 -3989.4110931031464 -1805.4286903094048 -1728.6636354896186 
2502.954296 -4049.701463827549 -1857.7435239559966 -1778.5444976934455 
2540.109019 -4104.407722120895 -1911.4346813882403 -1829.8642914320774 
2577.81528 -4162.436297956461 -1966.9507375413611 -1883.0921989659892 
2616.081265 -4222.172409591934 -2023.9848223803353 -1937.6244748698796 
2654.915284 -4282.893904506362 -2082.574524197227 -1993.7589753901807 
2694.325768 -4344.015466364366 -2143.0265582737156 -2051.7232303647984 
2734.321275 -4404.503075496307 -2205.360179709247 -2111.382367900051 
2774.91049 -4470.753700997444 -2269.3780826759926 -2172.790066296766 
2816.102225 -4535.9910007487115 -2335.369952648894 -2235.722212505991 
2857.905424 -4593.453332319924 -2403.547849772826 -2300.9257646124406 
2900.329165 -4667.609928365305 -2473.6558305769267 -2367.447902695907 
2943.382658 -4730.6859250444595 -2545.5768386353648 -2437.259178860284 
2987.075253 -4799.427349009807 -2619.8283411275856 -2508.199088086587 
3031.416435 -4871.100230926943 -2696.3181488434084 -2581.431549144917 
3076.415834 -4942.501701572971 -2775.07161868048 -2656.9703883463017 
3122.083219 -5014.2614036318 -2856.55603891646 -2734.6307175210345 
3168.428506 -5086.494043400444 -2939.72024254046 -2814.8022778740064 
3215.461759 -5158.385726823071 -3026.0768282290614 -2896.835885962517 
3263.19319 -5229.490224824493 -3114.856850639987 -2981.7605020731553 
3311.633163 -5306.074333283462 -3205.930958449751 -3069.296448870937 
3360.792196 -5386.763812127471 -3299.939333210866 -3159.430656285926 
3410.680962 -5453.593595120478 -3396.290516702745 -3252.3423894720063 
3461.310295 -5544.401510974485 -3496.6583485549436 -3347.0774628784184 
3512.691187 -5618.831561818727 -3598.8404634356475 -3446.1936659014154 
3564.834795 -5702.249257106725 -3704.621455110824 -3546.8437187942263 
3617.752441 -5789.132860781879 -3813.455319344009 -3651.403002923297 
3671.455614 -5875.937481163613 -3925.7313335368085 -3758.880151789011 
3725.955976 -5961.66083402273 -4041.3887392772085 -3869.4916871449277 
3781.265361 -6047.570653080263 -4160.0584937918 -3983.6057479263914 
3837.395777 -6137.167689355002 -4282.783184636344 -4100.489176177166 
3894.359413 -6224.720185644259 -4409.1623064307305 -4221.564465405442 
3952.168636 -6311.903812063692 -4539.461606957171 -4346.264864485193 
4010.836 -6398.49013051394 -4673.0685343017685 -4474.566442110609 
4070.374242 -6498.110009762786 -4810.82912911026 -4605.900887201563 
4130.796291 -6592.7352487491735 -4953.056136974531 -4742.4549255384345 
4192.115266 -6679.613433196365 -5099.153380349161 -4882.472373253346 
4254.344481 -6787.175740903354 -5249.758516655718 -5026.682916669043 
4317.497448 -6883.374236077038 -5405.029589194902 -5175.146703742259 
4381.587879 -6981.819612628626 -5564.732424211831 -5327.649677933564 
4446.629691 -7090.776224533268 -5728.904582389694 -5485.227385894579 
4512.637007 -7199.195566627373 -5898.446562266417 -5647.68551727165 
4579.624157 -7292.3029766032305 -6072.937536988395 -5814.27373039653 
4647.605689 -7390.532336120457 -6252.105920403216 -5986.408952830864 
4716.596362 -7494.572748044392 -6437.236534239084 -6163.81659218953 
4786.611156 -7604.879552900714 -6627.801733611002 -6346.358165144657 
4857.665274 -7721.841998000052 -6824.293823516461 -6533.973822438901 
4929.774145 -7845.823734804859 -7026.148192374711 -6727.230615161897 
5002.953424 -7971.249626217589 -7234.703712565109 -6926.605159131434 
5077.219002 -8081.283816165061 -7448.968096558231 -7132.366991006813 
5152.587004 -8190.61238372982 -7669.493729159601 -7343.318739183924 
5229.073795 -8320.462929495954 -7896.851295337694 -7561.266880104895 
5306.695983 -8441.509881439522 -8130.51684168996 -7785.693973295084 
5385.470421 -8549.63305940552 -8371.933885434668 -8016.751429570434 
5465.414214 -8693.599675331046 -8619.680715969218 -8254.569652930355 
5546.54472 -8807.172017110597 -8807.172017110597 -8499.406323272447 
5628.879556 -8945.648258791614 -8945.648258791614 -8751.468253718618 
5712.436599 -9090.996818768548 -9090.996818768548 -9011.420810972628 
5797.233992 -9193.041233359638 -9193.041233359638 -9193.041233359638 
5883.290147 -9342.347729022393 -9342.347729022393 -9342.347729022393 
5970.623749 -9488.738137735172 -9488.738137735172 -9488.738137735172 
6059.253761 -9635.75445640202 -9635.75445640202 -9635.75445640202 
6149.199428 -9778.911806434171 -9778.911806434171 -9778.911806434171 
6240.48028 -9912.69641710438 -9912.69641710438 -9912.69641710438 
6333.116137 -10054.173134697381 -10054.173134697381 -10054.173134697381 
6427.127112 -10204.533971031917 -10204.533971031917 -10204.533971031917 
6522.533619 -10363.778057304087 -10363.778057304087 -10363.778057304087 
6619.356373 -10522.658407261135 -10522.658407261135 -10522.658407261135 
6717.616398 -10670.005191533275 -10670.005191533275 -10670.005191533275 
6817.335028 -10817.003040644791 -10817.003040644791 -10817.003040644791 
6918.533917 -10963.59311698962 -10963.59311698962 -10963.59311698962 
7021.235037 -11135.435405628954 -11135.435405628954 -11135.435405628954 
7125.460688 -11314.745102705725 -11314.745102705725 -11314.745102705725 
7231.233501 -11459.691096590605 -11459.691096590605 -11459.691096590605 
7338.576443 -11640.550716458032 -11640.550716458032 -11640.550716458032 
7447.51282 -11813.712728321716 -11813.712728321716 -11813.712728321716 
7558.066287 -11960.716799929298 -11960.716799929298 -11960.716799929298 
7670.260847 -12168.3030040674 -12168.3030040674 -12168.3030040674 
7784.120863 -12320.829315045989 -12320.829315045989 -12320.829315045989 
7899.671056 -12522.433639225877 -12522.433639225877 -12522.433639225877 
8016.936517 -12725.664199118975 -12725.664199118975 -12725.664199118975 
8135.942707 -12875.225088274712 -12875.225088274712 -12875.225088274712 
8256.715466 -13092.563673452345 -13092.563673452345 -13092.563673452345 
8379.281018 -13301.345590639854 -13301.345590639854 -13301.345590639854 
8503.665975 -13428.536320424906 -13428.536320424906 -13428.536320424906 
8629.897346 -13661.279029492482 -13661.279029492482 -13661.279029492482 
8758.002539 -13880.656623219298 -13880.656623219298 -13880.656623219298 
8888.00937 -14102.27323880261 -14102.27323880261 -14102.27323880261 
9019.946068 -14318.423187965356 -14318.423187965356 -14318.423187965356 
9153.84128 -14498.871954355389 -14498.871954355389 -14498.871954355389 
9289.724079 -14690.126747389715 -14690.126747389715 -14690.126747389715 
9427.623969 -14893.141474885366 -14893.141474885366 -14893.141474885366 
9567.570893 -15108.439983811553 -15108.439983811553 -15108.439983811553 
9709.595238 -15336.91532978684 -15336.91532978684 -15336.91532978684 
9853.727842 -15579.321536055311 -15579.321536055311 -15579.321536055311 
10000.0 -15836.427637015198 -15836.427637015198 -15836.427637015198 


==> Fig_data/Fig_6/Fig_6c.txt <==
M2 Max_L111_HLLHC Max_L111_ILC Max_L111_FCC Min_L111_HLLHC Min_L111_ILC Min_L111_FCCee
255.0 1.0776286298509041 1.0629417047225562 1.057971829378611 0.9575091407380945 0.9662018173211598 0.9691953798813537 
258.785309 1.0796201167170103 1.064223903723779 1.059051965092569 0.9571708801405685 0.9661985811615625 0.9691902051859728 
260.0 1.0798121230080304 1.0645142679813033 1.0594139198453096 0.957167130115779 0.966199934654614 0.9691766797638063 
262.626808 1.0804122485690666 1.0653353656085118 1.0602463832831426 0.9575293215605034 0.9661988547230788 0.9691862390623112 
266.525331 1.0817599563136466 1.0665628377541243 1.0612388755554487 0.9575054727176103 0.9662141698798896 0.9691788675116656 
270.0 1.083136145374621 1.0678172010630835 1.0623835520091598 0.9575079448282551 0.9662342844820081 0.9691796821197545 
270.481726 1.0835263415830594 1.067803240411443 1.062484626816382 0.9575119749548954 0.966197475195068 0.9691763443929419 
274.49685 1.0844436412479597 1.0691168247122598 1.0637262502232254 0.9578553091685693 0.9662201403236175 0.9692076897574747 
278.571577 1.0856795739989853 1.0705044694466959 1.0648990898116217 0.9582080976148115 0.966195301194756 0.9691768626624696 
280.0 1.085323300895771 1.0711418885002124 1.0652903656433461 0.9585289749078652 0.9661973546115461 0.969198746849461 
282.70679 1.0859277220472905 1.0717467422158342 1.0662482451086952 0.9588699252638998 0.966210120508631 0.9692035248427348 
286.903388 1.087105470995764 1.0734289455137238 1.0675108620186644 0.9591806567649085 0.966223406631206 0.9691873094723338 
290.0 1.087346648977415 1.0744412215452857 1.0684006266215003 0.9595410900826139 0.9662181870548361 0.9691771534240139 
291.162281 1.0875998486298384 1.0750017052050744 1.0689989681539365 0.9598637560604762 0.9661962746592581 0.969186528330008 
295.484395 1.0876410235608898 1.076412202706653 1.070205680338591 0.9605209559551878 0.9662151897782308 0.9691876944413427 
299.870668 1.0882550951671348 1.0777995058724714 1.0717848707841173 0.9611655897992225 0.9661924455194835 0.9691934586706599 
300.0 1.088350020458255 1.0780136383045815 1.0718473126090375 0.9611546270903685 0.9662142707911265 0.9691749354747993 
304.322053 1.0889420337588966 1.0795709428594886 1.0731077084209344 0.9618131864845308 0.9662110773824829 0.9691961485025015 
308.839515 1.0883793224624683 1.0812712153946125 1.0748268837899224 0.9627944383686997 0.9661941238193699 0.9691734045237307 
310.0 1.0882955972508184 1.0815415302003406 1.0752887171136598 0.9630862285104245 0.9662042860152792 0.9691855238657411 
313.424036 1.0883815824746337 1.082842641698704 1.0762951083216357 0.9637462696151282 0.9661933979218348 0.9692088552497785 
318.076611 1.0888343595111487 1.0845532642555515 1.0779799188623196 0.9643446909661373 0.9661922210317991 0.9691890319283393 
320.0 1.0888785768628697 1.0851357479639487 1.0786808345542835 0.9646727424451682 0.9661936136838183 0.9692034942766558 
322.798251 1.0886431921523723 1.086484323141987 1.0792761614204638 0.965276996309869 0.9662011804286103 0.9691895233534269 
327.58998 1.0881785851928591 1.0881785851928591 1.081315547461887 0.966205457253929 0.966205457253929 0.9691918422243945 
330.0 1.0881390125359025 1.0881390125359025 1.0820490460922916 0.966517633805446 0.966517633805446 0.9692027185386003 
332.45284 1.0879784709925306 1.0879784709925306 1.0828928715557478 0.9670996515489924 0.9670996515489924 0.9691928076762302 
337.387885 1.087857877134201 1.087857877134201 1.0849340475461642 0.9680174310075019 0.9680174310075019 0.9691858166772924 
340.0 1.0880483888500658 1.0880483888500658 1.0858518600139064 0.9683013787512753 0.9683013787512753 0.9691883115099197 
342.396188 1.0872357938080375 1.0872357938080375 1.0865658210457754 0.9688864418637922 0.9688864418637922 0.9691904807393886 
347.478836 1.0877454169584726 1.0877454169584726 1.0877454169584726 0.9694729201773911 0.9694729201773911 0.9694729201773911 
350.0 1.0872335033818823 1.0872335033818823 1.0872335033818823 0.9700619904270504 0.9700619904270504 0.9700619904270504 
352.636932 1.08764327434102 1.08764327434102 1.08764327434102 0.9703356970492777 0.9703356970492777 0.9703356970492777 
357.871598 1.087840892277761 1.087840892277761 1.087840892277761 0.9709188881247071 0.9709188881247071 0.9709188881247071 
360.0 1.0875745389706504 1.0875745389706504 1.0875745389706504 0.9712104379056316 0.9712104379056316 0.9712104379056316 
363.183968 1.0874000771410859 1.0874000771410859 1.0874000771410859 0.9717621958447856 0.9717621958447856 0.9717621958447856 
368.575197 1.0879795410396018 1.0879795410396018 1.0879795410396018 0.9723106194068853 0.9723106194068853 0.9723106194068853 
370.0 1.0885015112947993 1.0885015112947993 1.0885015112947993 0.9723214740502246 0.9723214740502246 0.9723214740502246 
374.046455 1.0883318631979104 1.0883318631979104 1.0883318631979104 0.9728604980500135 0.9728604980500135 0.9728604980500135 
379.59893 1.089596032515492 1.089596032515492 1.089596032515492 0.9731312260803223 0.9731312260803223 0.9731312260803223 
380.0 1.0896573072424471 1.0896573072424471 1.0896573072424471 0.9731737949708502 0.9731737949708502 0.9731737949708502 
385.233829 1.0898069272703022 1.0898069272703022 1.0898069272703022 0.9736855057801075 0.9736855057801075 0.9736855057801075 
390.0 1.0909297516232699 1.0909297516232699 1.0909297516232699 0.9739583954410657 0.9739583954410657 0.9739583954410657 
390.952374 1.0909802373855668 1.0909802373855668 1.0909802373855668 0.9739517310283092 0.9739517310283092 0.9739517310283092 
396.755806 1.0930358870528154 1.0930358870528154 1.0930358870528154 0.9739698518407276 0.9739698518407276 0.9739698518407276 
400.0 1.0935918816692796 1.0935918816692796 1.0935918816692796 0.974237912786244 0.974237912786244 0.974237912786244 
402.645387 1.0946683746852124 1.0946683746852124 1.0946683746852124 0.9742298263162461 0.9742298263162461 0.9742298263162461 
408.622395 1.0968544691982602 1.0968544691982602 1.0968544691982602 0.9742343941486226 0.9742343941486226 0.9742343941486226 
410.0 1.097272800530663 1.097272800530663 1.097272800530663 0.9742206025883114 0.9742206025883114 0.9742206025883114 
414.688128 1.0987941136519965 1.0987941136519965 1.0987941136519965 0.9742157610257283 0.9742157610257283 0.9742157610257283 
420.0 1.1020773517832052 1.1020773517832052 1.1020773517832052 0.9739618590366543 0.9739618590366543 0.9739618590366543 
420.843903 1.102235633702038 1.102235633702038 1.102235633702038 0.973981533273093 0.973981533273093 0.973981533273093 
427.091056 1.1054940255074015 1.1054940255074015 1.1054940255074015 0.9736877834234268 0.9736877834234268 0.9736877834234268 
430.0 1.1067129278433099 1.1067129278433099 1.1067129278433099 0.9736799224780139 0.9736799224780139 0.9736799224780139 
433.430944 1.1092298632948956 1.1092298632948956 1.1092298632948956 0.9734296494699979 0.9734296494699979 0.9734296494699979 
439.864943 1.1124393036869775 1.1124393036869775 1.1124393036869775 0.9731558208382505 0.9731558208382505 0.9731558208382505 
440.0 1.1127649821136263 1.1127649821136263 1.1127649821136263 0.9731455280176348 0.9731455280176348 0.9731455280176348 
446.394451 1.1174016520351848 1.1174016520351848 1.1174016520351848 0.9726171475690472 0.9726171475690472 0.9726171475690472 
450.0 1.1200619511065777 1.1200619511065777 1.1200619511065777 0.9723627617409598 0.9723627617409598 0.9723627617409598 
453.020885 1.1223930122955312 1.1223930122955312 1.1223930122955312 0.9720664762593164 0.9720664762593164 0.9720664762593164 
459.745685 1.1271335460636909 1.1271335460636909 1.1271335460636909 0.9714683578561348 0.9714683578561348 0.9714683578561348 
460.0 1.1275478571988866 1.1275478571988866 1.1275478571988866 0.971474636617472 0.971474636617472 0.971474636617472 
466.570309 1.1328138686858313 1.1328138686858313 1.1328138686858313 0.9709184682827156 0.9709184682827156 0.9709184682827156 
470.0 1.1353849879361253 1.1353849879361253 1.1353849879361253 0.9706565566929212 0.9706565566929212 0.9706565566929212 
473.496241 1.1393861682045912 1.1393861682045912 1.1393861682045912 0.9701036817692733 0.9701036817692733 0.9701036817692733 
480.0 1.1448915886491833 1.1448915886491833 1.1448915886491833 0.9694932292652093 0.9694932292652093 0.9694932292652093 
480.524984 1.1452480012173833 1.1452480012173833 1.1452480012173833 0.9694673588047786 0.9694673588047786 0.9694673588047786 
487.658063 1.1521455134362923 1.1521455134362923 1.1496224818958607 0.9686189761632542 0.9686189761632542 0.9691960851807354 
490.0 1.1546448692520994 1.1546448692520994 1.1510466024032917 0.9683048749847054 0.9683048749847054 0.9691756118246476 
494.897029 1.1598078081173062 1.1598078081173062 1.1533988726248272 0.9676988899092049 0.9676988899092049 0.9692132501934222 
500.0 1.1663229176679895 1.1663229176679895 1.1557540281116323 0.9668215376284953 0.9668215376284953 0.9691901170790816 
502.243452 1.168855416208557 1.168855416208557 1.15716905098222 0.966501247763073 0.966501247763073 0.9692152598338397 
509.698929 1.1767958133371235 1.1741091943976547 1.1604805602186854 0.9656196991432858 0.9662078938525156 0.9691919057893282 
510.0 1.1768481078764776 1.174502817485513 1.1607997080781136 0.9655880684990478 0.9662188338916216 0.9692138725010343 
517.265076 1.1868405050110082 1.1784636276975384 1.1646655554193919 0.9643724231144256 0.966199210507879 0.9691996728259333 
520.0 1.1899184975738055 1.1799504108078853 1.165993327147773 0.9640304783549596 0.9662182786300109 0.969189895323549 
524.943539 1.196591674137448 1.1826948689747538 1.1684486774628835 0.963112854320759 0.9662460087711245 0.9692137070241481 
530.0 1.2030714749069962 1.185289604745885 1.1711937137857857 0.9624433625805509 0.9662473410355552 0.9691755290639015 
532.735983 1.2078297140756287 1.1870892574774097 1.1727886446674416 0.9618249537830622 0.9662303367018661 0.9692370022285879 
540.0 1.2169824458923904 1.1905484079175197 1.1765799129125858 0.9608500371822053 0.9661983920303385 0.9692056758017561 
540.644101 1.2180474935191623 1.1918460337840981 1.176681797115914 0.9605071902725925 0.9662083837951904 0.9691734386931311 
548.66961 1.2306927170909954 1.1963396122802745 1.1811272814185134 0.95924217362876 0.9662042672463584 0.9691977585495672 
550.0 1.2332413684916925 1.1967744917222398 1.182097926985042 0.9588496626187092 0.9662380946367689 0.9691871639430657 
556.814252 1.2442157965657912 1.20046149966017 1.1853288945115554 0.957506471360875 0.9662081504054776 0.9691838839457256 
560.0 1.2500567970972758 1.2028937187017599 1.1875737009165908 0.9568367741078337 0.966244111472505 0.9691916713724774 
565.079796 1.25848272643092 1.2058682470603201 1.1902184940431157 0.9558132204793658 0.9662241263040036 0.9691762033542543 
570.0 1.2668989765483711 1.2086971851908008 1.1928043675129985 0.9548041860180839 0.9663055720014987 0.9692070134025119 
573.468037 1.2734722815761885 1.2106382995528944 1.1941690249266352 0.9540405504800077 0.9662023164010468 0.9691816210511979 
580.0 1.2854191737965623 1.2148276749487756 1.1980558501955052 0.9526763502632718 0.9662540627906968 0.9692047607141111 
581.980796 1.2883505681744682 1.2158537267223295 1.199445965283568 0.9523005480930297 0.9662314376745486 0.9691976686635333 
590.0 1.3031236850057886 1.2206751094796253 1.204248238272075 0.9504843800536099 0.9662296875233558 0.9692134493623091 
590.619921 1.3046169583161245 1.2210630978039418 1.204278395302042 0.9504712305459772 0.9662111655265955 0.9691995850169899 
599.387288 1.322873074266664 1.226411636405762 1.2094020119283428 0.9482857685244561 0.9661979394464989 0.9692112049863432 
600.0 1.3233092662133668 1.2266651092360397 1.2097269293678083 0.948347074939778 0.9662157059588365 0.9691990595986926 
608.284801 1.3422752962292965 1.231538519715925 1.2141199175305617 0.9459915885235612 0.9663045738816284 0.9692265538736874 
610.0 1.3456513160089958 1.2327226213242275 1.2154093770611665 0.945664038300905 0.966205621715577 0.9692320511382433 
617.314392 1.3617801114958865 1.2370208547959978 1.2191623256949728 0.9437472474072645 0.9662226062356563 0.969181010136087 
620.0 1.3679669071542062 1.239118484055889 1.2211084253128204 0.9429873707319226 0.9662017382522863 0.9691759820343828 
626.478021 1.3821055984007133 1.2428301321117818 1.2250514088921234 0.941318546486004 0.9662296371649739 0.9691912395801981 
630.0 1.3920674618429631 1.244983191309091 1.2270193121635222 0.9401292523750112 0.9662223205464539 0.9691985174361487 
635.777678 1.4054539763763627 1.248390373998512 1.2303703746474703 0.9385312984936353 0.966223217206814 0.9691799037652385 
640.0 1.415467434024039 1.251132751621955 1.233041613828105 0.9373460807958776 0.9662180236559156 0.9691881410278674 
645.215383 1.4273736625838434 1.254884349981211 1.2359614689503517 0.936060499377793 0.9661947007856438 0.9692119807106246 
650.0 1.440381397974625 1.2578917754164642 1.2388579508285489 0.9344106058628728 0.966206537124058 0.9691990998440477 
654.793184 1.4519089364406763 1.2607898066418806 1.2416924557935611 0.9331561987829331 0.9662003854069909 0.9691961893780107 
660.0 1.4652888241330315 1.2640692420325503 1.2449029774422686 0.9314531957733332 0.9662039356947307 0.9691754816093902 
664.513162 1.4768298165722078 1.2670935209798522 1.2477353257411257 0.9301916788370157 0.9662106960947736 0.9692052963688745 
670.0 1.4918553936390162 1.2706215135910708 1.2509733507952785 0.9284435506945 0.9662407242585802 0.9691854511120412 
674.377426 1.5033732096870247 1.2736664313287145 1.2535162402079065 0.9271237369624539 0.9662121499311301 0.9691892433774447 
680.0 1.5185684055098783 1.277219167079869 1.2567904200396771 0.9253058163249123 0.9662446254743109 0.9691854288374003 
684.388118 1.528970446440125 1.279854171101118 1.2597163816083226 0.923999291561895 0.9662109502923526 0.9691995920287733 
690.0 1.5451596141676438 1.2838118315699738 1.2632534786072025 0.9221587523573371 0.9662719362113816 0.9692034605112988 
694.547413 1.5573618535308176 1.2868215565878454 1.265241090751812 0.9208568065108342 0.9662437455925017 0.9691912913957385 
700.0 1.5731186482437596 1.2894304303613777 1.2688966758687346 0.9190247910606515 0.9663096994362628 0.9692057226028112 
704.857516 1.5844764907161444 1.2935137562017927 1.2720371864250992 0.9176257581135716 0.9661973303379963 0.9692099842835136 
710.0 1.5984338950898398 1.2967366548751562 1.2755659587725487 0.9162827015616264 0.9662135750447205 0.969186377797517 
715.320666 1.6132452493544756 1.3003601216996878 1.2789162927288649 0.9143101424483877 0.9662064539567161 0.9692038523778814 
720.0 1.6255305764566357 1.3035074407653844 1.2818398411488123 0.912851077333524 0.9661973570499064 0.9692152169327871 
725.939134 1.6449002817687763 1.3076085896369756 1.2853164886356006 0.9104057645663926 0.9662174034488785 0.9692176277826082 
730.0 1.6550117980919088 1.3104091394222925 1.2881137047385722 0.9089563388000129 0.9662641267262989 0.9692627861394513 
736.715227 1.6742071089484862 1.3150478822915606 1.2924607292443604 0.906991334760715 0.9662367419013411 0.9692076574495984 
740.0 1.6846463822481141 1.3170365036599303 1.293917501675323 0.905490816330237 0.9662243857239047 0.9691977132603412 
747.651284 1.7057978392213422 1.3221211918101416 1.2988328879094608 0.9030184900597518 0.966215650960951 0.9691859418620948 
750.0 1.713736200504722 1.3241148426787024 1.3006216745538466 0.9018999270118702 0.9662068511693485 0.9691836424494458 
758.749679 1.7361117116892617 1.329962641812844 1.3065025257126943 0.8989953664336954 0.966222594021469 0.9691902038764181 
760.0 1.7421029087614484 1.3307024497112503 1.3069754160588938 0.8983605650242463 0.9661974109030348 0.9691913393708219 
770.0 1.7700715667418336 1.3373725814815165 1.3138506909705323 0.8946491609830759 0.96621417040427 0.9691962333185709 
770.012823 1.7700282385861799 1.3378706000209075 1.3135841431771564 0.8947115590349397 0.9662682275753336 0.9692042797023576 
780.0 1.8007857841638248 1.3442251007549957 1.3198645369031856 0.8905264242597801 0.9662148076019612 0.9691790643146616 
781.443161 1.8042472468815938 1.3455098417686475 1.3211750122993302 0.8898901275596341 0.966207967815175 0.969238975286575 
790.0 1.8322538197399356 1.3517475992259518 1.3264191940275436 0.8861687173415659 0.9662245010905623 0.9691990902907202 
793.043174 1.8410489651589375 1.3536256955079926 1.3286395930528856 0.8851217084061994 0.9662398666485061 0.9692198145605909 
800.0 1.8589316522543413 1.3579003689730889 1.3333152464817706 0.8824084756609978 0.966246034897894 0.9691769104656075 
804.815382 1.8753163936500978 1.361561993759527 1.3363624951907502 0.879948761742323 0.9662020737966107 0.9692275275375267 
810.0 1.8939524809142267 1.3650084157258988 1.339705544604286 0.87717597436332 0.9662127552897629 0.9691755232814515 
816.762342 1.9140974635489265 1.3701846709482335 1.3444414894307999 0.8742665867238218 0.9661998062250415 0.9692186851093928 
820.0 1.9233881540356021 1.3718448519912716 1.3459609572661975 0.8726027735375923 0.9662444369343703 0.9692179624019113 
828.886645 1.9521787974008689 1.3782899079769204 1.3524248949270308 0.8680772288098042 0.9662767533360043 0.9691922456292965 
830.0 1.9538024663912732 1.3789306163903392 1.3525878486451515 0.8680512948942831 0.9662059035231735 0.969221618678105 
840.0 1.985605731418658 1.386722081670441 1.3594818977648098 0.8625821574394908 0.966251176758923 0.9692065095018854 
841.190927 1.9901218801340783 1.386992135540284 1.3601734597904394 0.8620876237045382 0.9662218561790655 0.9691936216998209 
850.0 2.0170966173407967 1.392647276384837 1.3660419312431475 0.8570631229312801 0.9662577472121656 0.9692052313916069 
853.677857 2.0300162389299334 1.3960412409803218 1.3690053397699298 0.8547409856669592 0.9662094583670404 0.9692535324350622 
860.0 2.0491427417577035 1.40058914405458 1.3726930157222337 0.8515300603393873 0.9663355329603186 0.9692066782054922 
866.350147 2.068429840655615 1.405249764262063 1.3776178032797395 0.8479342808073852 0.9662131003210843 0.969204962679017 
870.0 2.081772073280497 1.4077672200464961 1.3795417781957349 0.845244065088903 0.9662306247933984 0.9691850520408787 
879.21055 2.107600859911546 1.4141732859279421 1.3860369262189856 0.8401030639917906 0.9661976281312825 0.9691987140803484 
880.0 2.1104428674132527 1.414585077361497 1.3866428297834756 0.8394091697954994 0.9662050261313884 0.969266446315144 
890.0 2.139597201558448 1.422312578461485 1.3930381588597516 0.8336690633570728 0.966329750676485 0.9692292174170175 
892.261857 2.1465039094798586 1.4234283885309456 1.3947053506001543 0.8323169471904763 0.9662305642038943 0.9692058126181543 
900.0 2.169172865501563 1.428942405210239 1.4004524117403794 0.8278981180621775 0.9662050034943128 0.9692229621089794 
905.506901 2.1844386919145258 1.433222946596573 1.4038496265914508 0.8242129768816411 0.9662630133830271 0.9692144337236042 
910.0 2.1971737095177266 1.4358844856232815 1.4072440240424078 0.8216204617029864 0.9662247019004658 0.9691947529277644 
918.94856 2.2203265930604497 1.442586975962272 1.4130407567480523 0.8160427742555154 0.966218333404095 0.9691737593279219 
920.0 2.2228994468479795 1.4440124778676775 1.413560174947566 0.8152708101441626 0.9662578672073354 0.9692647927332122 
930.0 2.2468358908121724 1.4505957372180311 1.420702380020747 0.8096867305884823 0.966270568052497 0.9691869561185897 
932.589752 2.253841351870032 1.4524884699015244 1.4224221044509642 0.8086044844605456 0.9662151024380549 0.9692012165478354 
940.0 2.2727046822606605 1.4581265217938335 1.42761304387132 0.804198292139395 0.9662200653146741 0.9692420887499956 
946.433438 2.286695312955476 1.4626993825756047 1.4303577503091096 0.8005022095011495 0.9662429637114781 0.9691992662186513 
950.0 2.293356719803104 1.465555277790924 1.4312600034152667 0.7993080031179148 0.9662276038783953 0.9692559191588994 
960.0 2.31441792547048 1.4693088389919613 1.4327263969880228 0.7938458660013046 0.9662842672877364 0.9692303083651045 
960.482625 2.3152234188444365 1.4695177833155244 1.432550007900609 0.793406086275117 0.9662875675676902 0.969202310033663 
970.0 2.333348461661739 1.4711610277956164 1.4339945015775906 0.7894758975858642 0.9662738166354647 0.9692046645705413 
974.740362 2.3410699046477634 1.4712616639839502 1.4348463392329578 0.7873454152015426 0.9662329653203484 0.9691859149707925 
980.0 2.349726141937464 1.4727236401998307 1.4353398048302133 0.7849990043605768 0.9662370312954366 0.9693057765905413 
989.209747 2.3662912328384125 1.4743634036202558 1.4369772252008801 0.7811960624219494 0.9662108607781837 0.9692028985039374 
990.0 2.367746116813578 1.4744405654690804 1.4373306065861982 0.7811918829171774 0.9662473566480679 0.9691834292882355 
1000.0 2.381149838110983 1.4759360385489722 1.4386864706047249 0.7781474812688661 0.9662605781350647 0.9692023893790164 
1003.89392 2.387557013914472 1.4768920766622204 1.4392851551949792 0.7768841950705745 0.9662777275086406 0.969194266921783 
1018.79607 2.407643247748413 1.4794756830021698 1.4415552884977205 0.7728722395902459 0.9662795464878141 0.969196651576098 
1033.919432 2.4252214701095682 1.4823375867665176 1.4430384486620749 0.7694801889421385 0.966256921555055 0.9692665447810138 
1049.267292 2.4404163651601825 1.4834689814510005 1.4431604558650213 0.7658556316567119 0.9662163783273001 0.9693139172606449 
1064.84298 2.4587062015057195 1.4841707376267808 1.4439592704513151 0.7627408861243599 0.9662789463743527 0.9692134565640201 
1080.649879 2.4685688884426624 1.4845625699083553 1.4441855450120062 0.7629269115835878 0.9662137789516715 0.9692302474967383 
1096.691421 2.4801201350429305 1.485131875452969 1.4447924357744673 0.7628041881587198 0.9662093850366288 0.9692326767827543 
1112.971089 2.4896004094508797 1.4853636686000937 1.444909319821654 0.7627463316646028 0.9662880501249119 0.9692539454287318 
1129.492418 2.5003169275561623 1.4859743452828234 1.445717353036428 0.762845487831032 0.966211654536897 0.9692261605578407 
1146.258996 2.5107939073255605 1.486190887020938 1.4460101628180921 0.7628289775366182 0.9662065405894951 0.9691898463518445 
1163.274463 2.5205753375265805 1.486679927408751 1.4464073595748128 0.7630154693373529 0.9662458079092432 0.9692534745425421 
1180.542513 2.5294293634414715 1.487416163039146 1.4465832585292262 0.7626994802095091 0.9663003786448808 0.9692263830899861 
1198.066896 2.5391142923018237 1.4877536247049656 1.446856781910748 0.7629543325340584 0.9662396995165901 0.96917951523409 
1215.851417 2.5496314830495397 1.4882352746932508 1.4471413185741118 0.762822013772512 0.9662386515919521 0.9692138288698164 
1233.899938 2.558533981215845 1.4886898828954238 1.4477363424745293 0.7629164107437665 0.9662343544119835 0.969208344499383 
1252.216377 2.5673335879916723 1.4893123315490724 1.4477543269669975 0.7627952558203399 0.9662166840621083 0.9691887522736499 
1270.804712 2.5768983233640523 1.4892543026493683 1.4483041801422716 0.7627706324484026 0.9662259091798404 0.9692128679144694 
1289.668978 2.585915869988056 1.489842652364462 1.4487255979829308 0.762836786629617 0.9662289726771814 0.9691867398921332 
1308.813272 2.593708898934964 1.4904760351731734 1.4488346135915884 0.7627263128858296 0.9662404357003943 0.969216226571129 
1328.241751 2.6016944668209456 1.4908008287776398 1.4492036673501585 0.7629389146732738 0.9662131084547474 0.9692246677842842 
1347.958633 2.6109553226287923 1.4907420024054312 1.4494481892088886 0.7630207761255858 0.9662246793667272 0.9692355518142531 
1367.968199 2.6185162905382073 1.491737024763786 1.4505181716143793 0.7627946780027003 0.9662495352369908 0.9691985498226428 
1388.274794 2.6276769893178065 1.491933110783595 1.450585999429859 0.7627668784035678 0.9662839187269434 0.9692216605312858 
1408.882827 2.635411386241774 1.491536795963573 1.4508818342953904 0.7627261920987078 0.9662104790503075 0.9691880898147479 
1429.796773 2.6431614926934865 1.4928704521741925 1.4509757494015894 0.762742937021965 0.9663268491144861 0.9692476803034641 
1451.021173 2.6509778923372407 1.4931544761047644 1.4513781892084356 0.7631282577381716 0.9662365351991521 0.9691896801376326 
1472.560635 2.659290926329884 1.4936222259349075 1.4520231306538696 0.7627061598232568 0.966294743824931 0.9692482080688051 
1494.419836 2.666499336845278 1.4937632397219023 1.4522535022387808 0.7629132975265923 0.9663604660630002 0.9692287230345331 
1516.603523 2.67330553906592 1.4947798650208308 1.4529888861987346 0.763608761888725 0.9662055927774279 0.969197147194184 
1539.116513 2.6800676818706397 1.495013119461447 1.4533079202964978 0.7631423554860799 0.9662062382095615 0.9693357796938232 
1561.963693 2.6856493563059076 1.4952757119484597 1.45363470450594 0.7627990492730516 0.9662425418259551 0.9692545757126548 
1585.150024 2.6935494917077545 1.4961787788734524 1.4541156136078 0.7627529945147641 0.9662006151508528 0.9692023598154931 
1608.680542 2.699509252956001 1.4959783594033755 1.4545284963475014 0.762740277060372 0.9662077500232767 0.969195474970401 
1632.560354 2.706152910967238 1.4960702047415673 1.454675085727061 0.7627857596754747 0.9662429502086165 0.9691867773841246 
1656.794647 2.713052016096375 1.4963965257869218 1.4554260444529281 0.7629349941161534 0.9662178215947649 0.9692921933165928 
1681.388682 2.7182363386871042 1.4980333058343198 1.4558914754235195 0.7632622985767468 0.966259322807226 0.9693804126787936 
1706.3478 2.724012187178612 1.4981825880201773 1.4560048972189827 0.763061931891594 0.9661985358328365 0.9693199305587974 
1731.677419 2.7303954064686637 1.498642179696498 1.456421798266835 0.7628759858653311 0.9662460085082597 0.9692144603073517 
1757.38304 2.736349498030186 1.4987457989573814 1.456552552427365 0.7629919491264239 0.9662925512377691 0.969207162983915 
1783.470244 2.74112587045923 1.4994459495666579 1.4565345410636648 0.7635336226228111 0.9662574759874434 0.9693182121371698 
1809.944696 2.746057175517518 1.4998989283178927 1.4577069002414134 0.7629719874273261 0.9662692107723742 0.9692334307903079 
1836.812144 2.75264869667905 1.5001381049952447 1.4582282864306888 0.7629636487696004 0.9662168272048784 0.9692409433427978 
1864.078421 2.757963650754672 1.500991032419448 1.4576928692130142 0.7628693017805578 0.9662282917675193 0.969266366730114 
1891.749448 2.762829166911731 1.501671814193828 1.4584765367701358 0.7631771649129488 0.9662963530496247 0.9692565553126654 
1919.831234 2.7680851109620894 1.5018946529362909 1.4593277013264168 0.762743246455456 0.9662258468707395 0.9693407202802854 
1948.329876 2.7714702156083524 1.5027350501680827 1.4598510487125071 0.7628482773978037 0.9663020938711836 0.9693026675847853 
1977.251561 2.777725875413345 1.5026723451111625 1.4601756326428832 0.7632222283329455 0.9662584507873301 0.9693108538803932 
2006.60257 2.781179276658242 1.5030034933656182 1.4607940662330832 0.7627922065767019 0.9664612612445838 0.969207883084863 
2036.389275 2.7861547477066457 1.5038812630778238 1.4613431972511037 0.7629039868814588 0.9662819714029952 0.9692373314899453 
2066.618145 2.790546875702721 1.504397691013123 1.46131742750047 0.7628968601717097 0.9662216228308581 0.9693459309041473 
2097.295742 2.7951281901592915 1.5049977506615988 1.4618808451159553 0.7628530437479968 0.9662671523041866 0.9692930093623262 
2128.428729 2.79890208257417 1.5056478817125933 1.4623894836462776 0.7646654140231977 0.9661946748863512 0.9694237462614307 
2160.023864 2.8029128850881535 1.5062111082277079 1.4633597171449102 0.7713719760851293 0.9662239193579277 0.9691810372953896 
2192.088008 2.8068741950491405 1.5069427769847439 1.4631158667328312 0.778326878931116 0.9662697431268408 0.9692045687008691 
2224.628124 2.8117194920040864 1.5063149664815783 1.4642446223197447 0.7848883869565347 0.9662502817559148 0.9691799932959719 
2257.651276 2.814652376519325 1.507952501897762 1.4634512776776463 0.7905483417769158 0.9662515121779018 0.9692101773659626 
2291.164636 2.816794288771001 1.5085370630750838 1.4645384137432735 0.7967166512648287 0.966218095504557 0.9693292575017359 
2325.17548 2.816933621368504 1.508477719469794 1.4650469705729776 0.8027784568232639 0.9663472625152995 0.9693929482480801 
2359.691192 2.8173121963231598 1.509154191214991 1.4662028325116796 0.8083318937035139 0.9662742013219499 0.969322605927123 
2394.719267 2.8189630697592665 1.5091489302022887 1.466356692556469 0.8139888277899242 0.9662755962106407 0.9692387202229513 
2430.267312 2.8199991614720994 1.5101413997768376 1.4664946202732867 0.8200225875884548 0.9664467088415125 0.9693341283498768 
2466.343044 2.819571919427404 1.5117119160860863 1.4676405625615794 0.8249010801323613 0.966348087640682 0.9693211793849007 
2502.954296 2.8206720933713547 1.512002237015773 1.46847500093379 0.8300444110291287 0.966217341248343 0.9693519903168728 
2540.109019 2.8210134497425936 1.5131562176512603 1.468831836135543 0.8348664606702585 0.9662190501567686 0.9692846219404108 
2577.81528 2.8218894799681036 1.5120774710011928 1.468436613228981 0.8397329304728446 0.9664170946671046 0.96925200556425 
2616.081265 2.821891621739371 1.5142683044577174 1.4688638776975842 0.8441400022527557 0.9665212166638179 0.9693817049492275 
2654.915284 2.8232504282665682 1.5143594488967156 1.4705510654612277 0.8484638993646992 0.9662419149716113 0.969270691457831 
2694.325768 2.8228950281458767 1.514305613028858 1.4707633767418105 0.8534190550517609 0.9662948325245129 0.9693405626155834 
2734.321275 2.8200791886499728 1.5157744698602416 1.4713144777608405 0.85772841406669 0.966216384181337 0.9692886372781105 
2774.91049 2.8177656794212362 1.5159780333456936 1.472405448413122 0.8613613453390985 0.9664234985588225 0.9692536135660625 
2816.102225 2.8137991604060093 1.516548538046662 1.4730921921983722 0.8658845082799314 0.9662735582346886 0.969265786639235 
2857.905424 2.811026524971646 1.5163229249540713 1.4727395620915016 0.869839045797723 0.966252982841714 0.9693448126777064 
2900.329165 2.808368697851145 1.517459576905715 1.4735264088478046 0.8734078100982235 0.9665588483051305 0.969227149572561 
2943.382658 2.804993841721094 1.5193299889710443 1.4745290165533718 0.8773914482718249 0.966246352174103 0.969222026614479 
2987.075253 2.8027616996747815 1.5197020207105545 1.474643687313114 0.8806105506930265 0.9663769707552033 0.9693432929871373 
3031.416435 2.798499175544345 1.5193118171042383 1.4760189253094131 0.8841727190506845 0.9662113864831073 0.9692556635271973 
3076.415834 2.796088109644476 1.5209020881100652 1.4756055298912505 0.887735957261495 0.9662685320588946 0.9692486554646262 
3122.083219 2.79265655557772 1.521362193226327 1.47688056983266 0.8910804464734723 0.9663691556953952 0.969212112160925 
3168.428506 2.7900319589850673 1.5215381987059264 1.4780033537063038 0.8943324758483009 0.966357184160035 0.9691982779199215 
3215.461759 2.787031069268844 1.5239607501011274 1.4786953746149192 0.8972126787350212 0.9662969616651889 0.9692453939738447 
3263.19319 2.7852404416272436 1.5232534784088274 1.479781700791091 0.8999541853711599 0.9662602417677255 0.9692467141248662 
3311.633163 2.7833481635131876 1.5248050024025899 1.4793436459131912 0.9029875636186292 0.9663352682908676 0.9692525567333005 
3360.792196 2.756522463335251 1.52584533493565 1.4802416615666951 0.9059711024954161 0.966470439128885 0.9692665854698312 
3410.680962 2.708123809841142 1.5266184766453552 1.4813222658647642 0.908734661587609 0.9663561573619572 0.9692188405259039 
3461.310295 2.6484394983594637 1.5277389321081207 1.4815895126383087 0.9115423119424622 0.9662035895525302 0.9692967011612457 
3512.691187 2.5931140754461306 1.5276389399830907 1.4826703966564678 0.9139548540901786 0.9663905045278308 0.9692806135223934 
3564.834795 2.546892855423494 1.5287863872256855 1.4834784758433603 0.916666760140555 0.9662536764858414 0.9692041635583438 
3617.752441 2.500183107010914 1.5300552998733834 1.4846584069700408 0.9192167182063722 0.9664498177633604 0.9693419743363249 
3671.455614 2.4446027469680076 1.5313956396627517 1.4850780800587262 0.9215644914268432 0.9664457212557654 0.9692096135068741 
3725.955976 2.4002628212291635 1.5317129158457112 1.4849132652557742 0.9240277398840572 0.966311597071865 0.9692769459555584 
3781.265361 2.3552651270428226 1.5331038164153488 1.4870423791560017 0.9264098629835195 0.9662051600765744 0.9693156402877757 
3837.395777 2.312775612368404 1.5342903933477263 1.4880133502264064 0.928379261295905 0.9662522973314123 0.9692335131797051 
3894.359413 2.267114113061803 1.5343670755670726 1.4876286834138548 0.9303750605153577 0.9663055415536721 0.9693742209462888 
3952.168636 2.232049717714864 1.5346230907420824 1.488902271858159 0.9323311042993002 0.9663528194059533 0.9692898582835772 
4010.836 2.189025562192183 1.5371899551880464 1.4898355808978276 0.934467134235489 0.9662877423706091 0.9691786301570708 
4070.374242 2.157502813414386 1.5381382615396828 1.4903921052997358 0.9367078937939834 0.9664408969138678 0.969295107844215 
4130.796291 2.114965192317646 1.5386588296864452 1.491693645149557 0.9381983489333107 0.9664442464905953 0.969249788550885 
4192.115266 2.0825413233732686 1.5392001180966604 1.4920658525731607 0.9402215861691173 0.966263002803835 0.9692135108944225 
4254.344481 2.049526648322882 1.538959853601405 1.4930850370755593 0.9419760690951351 0.9662971898518764 0.9692293020273756 
4317.497448 2.018495301718012 1.541812924744627 1.4921219672055568 0.9437070362579785 0.9662445134165232 0.969205743175567 
4381.587879 1.985658224882842 1.5428908451921362 1.4951262246618984 0.9452506032772793 0.9662355714580224 0.9692973390383255 
4446.629691 1.9521831819530566 1.54427518292439 1.4959806825927977 0.9473694176036461 0.9663093939253393 0.9691896841776011 
4512.637007 1.9237625288894564 1.5446032330551753 1.497739834791565 0.9488561171137398 0.966245714388986 0.9693330760508876 
4579.624157 1.8921695800695453 1.5462325606677751 1.4971805696830018 0.950253983593316 0.9662628915217792 0.9694080904911329 
4647.605689 1.862599593146195 1.5463361778699851 1.4966499172375283 0.9518476319024678 0.9663048075783606 0.9692112069006689 
4716.596362 1.8403315698278304 1.547501459310998 1.4987388207759096 0.9531549452421862 0.9663463254965186 0.9693295491048157 
4786.611156 1.8110863097356817 1.5471572449952433 1.50088334256287 0.954417425317669 0.9664509769580303 0.9695398382945396 
4857.665274 1.787813174490969 1.5493407796748222 1.5022046878843567 0.9559684653550864 0.9662601941943681 0.9692364426865921 
4929.774145 1.758524606180065 1.551181110731547 1.5022049902366594 0.9571601273724513 0.9664868510649901 0.9692650388447098 
5002.953424 1.7378792140638046 1.5518448237480713 1.5034800386038458 0.9587824230486 0.966328314160059 0.969276622137432 
5077.219002 1.7149497501185536 1.5531587091533592 1.5048673817147815 0.9598379950464502 0.9662986134470859 0.9692799483139807 
5152.587004 1.6930145712394642 1.5527098997713602 1.5064630064562052 0.9611106913028371 0.9662506797668916 0.9692616261785928 
5229.073795 1.674122867853264 1.5562023175120885 1.5069269851185207 0.9622034934646586 0.9662107877443997 0.9694364621738583 
5306.695983 1.6534691299557676 1.5567222419537876 1.5086724178931654 0.9635115957077832 0.9662001639986496 0.9692081529459754 
5385.470421 1.63017969604347 1.5584543957485069 1.5077211498248537 0.9645498892603027 0.9663551089085124 0.969221988054954 
5465.414214 1.6121649910897273 1.5595007469960016 1.5091367769574382 0.9656975590579722 0.9663543718619128 0.9692510264175521 
5546.54472 1.5917507117971508 1.5606270725566274 1.5091966592573545 0.9666667933079266 0.9666667933079266 0.9691981063228371 
5628.879556 1.5723743107868098 1.5607586431884581 1.5132122671849213 0.967855230122738 0.967855230122738 0.9692036910020172 
5712.436599 1.55829396148213 1.55829396148213 1.5127982127356383 0.9686256611358315 0.9686256611358315 0.9692594194092636 
5797.233992 1.538468907159326 1.538468907159326 1.5149103434906077 0.9696188374709845 0.9696188374709845 0.9696188374709845 
5883.290147 1.5209755671540843 1.5209755671540843 1.5150002349347613 0.97064424056495 0.97064424056495 0.97064424056495 
5970.623749 1.5067917091338483 1.5067917091338483 1.5067917091338483 0.9714824719119571 0.9714824719119571 0.9714824719119571 
6059.253761 1.49291984715486 1.49291984715486 1.49291984715486 0.9723531981113 0.9723531981113 0.9723531981113 
6149.199428 1.4763723500946808 1.4763723500946808 1.4763723500946808 0.9732058854329374 0.9732058854329374 0.9732058854329374 
6240.48028 1.4638406577931682 1.4638406577931682 1.4638406577931682 0.9739536445496276 0.9739536445496276 0.9739536445496276 
6333.116137 1.4505135374320028 1.4505135374320028 1.4505135374320028 0.9747885203354675 0.9747885203354675 0.9747885203354675 
6427.127112 1.432260430966703 1.432260430966703 1.432260430966703 0.9755785822639993 0.9755785822639993 0.9755785822639993 
6522.533619 1.4203213985525565 1.4203213985525565 1.4203213985525565 0.9764363660825153 0.9764363660825153 0.9764363660825153 
6619.356373 1.4087879324913772 1.4087879324913772 1.4087879324913772 0.9771552966577921 0.9771552966577921 0.9771552966577921 
6717.616398 1.394840368307946 1.394840368307946 1.394840368307946 0.9778886135484389 0.9778886135484389 0.9778886135484389 
6817.335028 1.3847225765464488 1.3847225765464488 1.3847225765464488 0.9786549401305021 0.9786549401305021 0.9786549401305021 
6918.533917 1.3731066974277841 1.3731066974277841 1.3731066974277841 0.9794811845163165 0.9794811845163165 0.9794811845163165 
7021.235037 1.3610863147805363 1.3610863147805363 1.3610863147805363 0.9798742127527433 0.9798742127527433 0.9798742127527433 
7125.460688 1.3503493751458244 1.3503493751458244 1.3503493751458244 0.9806525948396201 0.9806525948396201 0.9806525948396201 
7231.233501 1.3420203300519236 1.3420203300519236 1.3420203300519236 0.9813137225712031 0.9813137225712031 0.9813137225712031 
7338.576443 1.3304109010494443 1.3304109010494443 1.3304109010494443 0.9819213366349377 0.9819213366349377 0.9819213366349377 
7447.51282 1.3207121071146155 1.3207121071146155 1.3207121071146155 0.9824497846401217 0.9824497846401217 0.9824497846401217 
7558.066287 1.3087163553573264 1.3087163553573264 1.3087163553573264 0.9831012808095427 0.9831012808095427 0.9831012808095427 
7670.260847 1.301627651753354 1.301627651753354 1.301627651753354 0.9835213396283095 0.9835213396283095 0.9835213396283095 
7784.120863 1.2927260108020318 1.2927260108020318 1.2927260108020318 0.9843229580156752 0.9843229580156752 0.9843229580156752 
7899.671056 1.2854650075555176 1.2854650075555176 1.2854650075555176 0.9846909918165345 0.9846909918165345 0.9846909918165345 
8016.936517 1.2753152357941648 1.2753152357941648 1.2753152357941648 0.985005260516459 0.985005260516459 0.985005260516459 
8135.942707 1.2686206129418272 1.2686206129418272 1.2686206129418272 0.9856730984556175 0.9856730984556175 0.9856730984556175 
8256.715466 1.2593969839251447 1.2593969839251447 1.2593969839251447 0.9860295767856112 0.9860295767856112 0.9860295767856112 
8379.281018 1.252261844473296 1.252261844473296 1.252261844473296 0.9866391808105552 0.9866391808105552 0.9866391808105552 
8503.665975 1.2425845252932024 1.2425845252932024 1.2425845252932024 0.9871565238627357 0.9871565238627357 0.9871565238627357 
8629.897346 1.235157754420965 1.235157754420965 1.235157754420965 0.9874202338858259 0.9874202338858259 0.9874202338858259 
8758.002539 1.2306910746191313 1.2306910746191313 1.2306910746191313 0.9878492308038602 0.9878492308038602 0.9878492308038602 
8888.00937 1.2235543187735773 1.2235543187735773 1.2235543187735773 0.9881893610003564 0.9881893610003564 0.9881893610003564 
9019.946068 1.2160099483426874 1.2160099483426874 1.2160099483426874 0.9886047374217011 0.9886047374217011 0.9886047374217011 
9153.84128 1.2093192912681598 1.2093192912681598 1.2093192912681598 0.9891601946075311 0.9891601946075311 0.9891601946075311 
9289.724079 1.2035945776876549 1.2035945776876549 1.2035945776876549 0.9896886437008453 0.9896886437008453 0.9896886437008453 
9427.623969 1.1979377260867543 1.1979377260867543 1.1979377260867543 0.9899421234805161 0.9899421234805161 0.9899421234805161 
9567.570893 1.193133588293826 1.193133588293826 1.193133588293826 0.990227377153485 0.990227377153485 0.990227377153485 
9709.595238 1.186437734203134 1.186437734203134 1.186437734203134 0.9906506754899395 0.9906506754899395 0.9906506754899395 
9853.727842 1.181581711184741 1.181581711184741 1.181581711184741 0.9909923526349037 0.9909923526349037 0.9909923526349037 
10000.0 1.1764968329461776 1.1764968329461776 1.1764968329461776 0.9912101283359885 0.9912101283359885 0.9912101283359885 


==> Fig_data/Fig_6/Fig_6d.txt <==
M2 Max_L111_HLLHC Max_L111_ILC Max_L111_FCC Min_L111_HLLHC Min_L111_ILC Min_L111_FCCee
255.0 0.004637244289680561 0.0037382583537380683 0.00343209708032701 0.0041684937030037105 0.9662018173211598 0.9691953798813537 
258.785309 0.004943721226279945 0.003958533428317607 0.0036302186897132225 0.004497744975049037 0.9661985811615625 0.9691902051859728 
260.0 0.004986794723042615 0.0039966932122985875 0.003667989553966087 0.004553374000432621 0.966199934654614 0.9691766797638063 
262.626808 0.005035564519478907 0.004061290024553639 0.0037291743805240637 0.004606253505485877 0.9661988547230788 0.9691862390623112 
266.525331 0.005108081534895362 0.004123108240828802 0.0037819243848565497 0.004687033477109655 0.9662141698798896 0.9691788675116656 
270.0 0.0051530361725692485 0.0041623018881215565 0.003817707696417865 0.004724836882832377 0.9662342844820081 0.9691796821197545 
270.481726 0.005162796208340454 0.004162154793770175 0.0038203498486365692 0.004727570868634612 0.966197475195068 0.9691763443929419 
274.49685 0.0051553408383172294 0.00418894831026895 0.0038454521557553705 0.004718733462463626 0.9662201403236175 0.9692076897574747 
278.571577 0.005142807325618849 0.004207577078841174 0.0038601520131312946 0.004697273947865226 0.966195301194756 0.9691768626624696 
280.0 0.005102868117415712 0.004215679670802162 0.0038635822811548515 0.00465566620444833 0.9661973546115461 0.969198746849461 
282.70679 0.005075755024953903 0.004216535599802948 0.003872694802479721 0.004622407107374348 0.966210120508631 0.9692035248427348 
286.903388 0.005048362761989874 0.004229177082932064 0.0038785306872835476 0.004579849670827893 0.966223406631206 0.9691873094723338 
290.0 0.005005787142551376 0.004231154094377201 0.0038798933854436494 0.004533347952197975 0.9662181870548361 0.9691771534240139 
291.162281 0.0049769889189113506 0.004235303917175846 0.0038851803432892232 0.004492781859356679 0.9661962746592581 0.969186528330008 
295.484395 0.004894044595139568 0.004234965145221593 0.00388301180852052 0.00441135758165784 0.9662151897782308 0.9691876944413427 
299.870668 0.00482047723056987 0.004231052847132293 0.0038854893866197716 0.004319414291178018 0.9661924455194835 0.9691934586706599 
300.0 0.004821549682906378 0.004234332939369909 0.003885908392211019 0.0043200709315997215 0.9662142707911265 0.9691749354747993 
304.322053 0.004747041743758013 0.004232368682667034 0.0038808273372588197 0.004232551322654427 0.9662110773824829 0.9691961485025015 
308.839515 0.0046248515937105305 0.004230072763564439 0.0038817695527619952 0.004101582308855095 0.9661941238193699 0.9691734045237307 
310.0 0.004589000449222984 0.004225869962777415 0.003882024580624013 0.004068712065490467 0.9662042860152792 0.9691855238657411 
313.424036 0.004513462277435666 0.004223050842188271 0.0038759503436086957 0.003979579797079763 0.9661933979218348 0.9692088552497785 
318.076611 0.00443461725355148 0.004217027257219753 0.003872355519436678 0.0038920039878569263 0.9661922210317991 0.9691890319283393 
320.0 0.004395519399875003 0.004212037128525927 0.003870765807291174 0.00384328253360196 0.9661936136838183 0.9692034942766558 
322.798251 0.004320941680453125 0.004213404237785342 0.0038604362814447005 0.003767116873964679 0.9662011804286103 0.9691895233534269 
327.58998 0.004203758805483457 0.004203758805483457 0.0038601909364604447 0.003644044931982911 0.966205457253929 0.9691918422243945 
330.0 0.004159766862136732 0.004159766862136732 0.0038545166073774635 0.003596902741708393 0.966517633805446 0.9692027185386003 
332.45284 0.004092287736900342 0.004092287736900342 0.003850548937314628 0.0035246894131968007 0.9670996515489924 0.9691928076762302 
337.387885 0.003983921766846493 0.003983921766846493 0.003847275477095397 0.0034021866444064637 0.9680174310075019 0.9691858166772924 
340.0 0.003944341107848755 0.003944341107848755 0.0038424614465536484 0.0033623055319007998 0.9683013787512753 0.9691883115099197 
342.396188 0.003868168422935668 0.003868168422935668 0.00383557328976778 0.0032886342240481575 0.9688864418637922 0.9691904807393886 
347.478836 0.0037933936231442354 0.0037933936231442354 0.0037933936231442354 0.0032013271447792926 0.9694729201773911 0.9694729201773911 
350.0 0.00372153144564975 0.00372153144564975 0.00372153144564975 0.0031267741019399193 0.9700619904270504 0.9700619904270504 
352.636932 0.003684298584520917 0.003684298584520917 0.003684298584520917 0.0030788350487751 0.9703356970492777 0.9703356970492777 
357.871598 0.003599988880240917 0.003599988880240917 0.003599988880240917 0.0029808043133721183 0.9709188881247071 0.9709188881247071 
360.0 0.003556169202998338 0.003556169202998338 0.003556169202998338 0.00294073335038337 0.9712104379056316 0.9712104379056316 
363.183968 0.0034860685279189626 0.0034860685279189626 0.0034860685279189626 0.0028566534042331593 0.9717621958447856 0.9717621958447856 
368.575197 0.0034094124117805004 0.0034094124117805004 0.0034094124117805004 0.002766612793998688 0.9723106194068853 0.9723106194068853 
370.0 0.003405068002191537 0.003405068002191537 0.003405068002191537 0.002757594959861039 0.9723214740502246 0.9723214740502246 
374.046455 0.003329789727806845 0.003329789727806845 0.003329789727806845 0.0026728408888257757 0.9728604980500135 0.9728604980500135 
379.59893 0.0032837286708778026 0.0032837286708778026 0.0032837286708778026 0.00260767271034228 0.9731312260803223 0.9731312260803223 
380.0 0.0032811207106925792 0.0032811207106925792 0.0032811207106925792 0.0025985117855956037 0.9731737949708502 0.9731737949708502 
385.233829 0.0032035018148806197 0.0032035018148806197 0.0032035018148806197 0.0025205664363835466 0.9736855057801075 0.9736855057801075 
390.0 0.0031642979699322573 0.0031642979699322573 0.0031642979699322573 0.0024616615716398322 0.9739583954410657 0.9739583954410657 
390.952374 0.0031567543467634555 0.0031567543467634555 0.0031567543467634555 0.0024554054051048463 0.9739517310283092 0.9739517310283092 
396.755806 0.0031405414740626855 0.0031405414740626855 0.0031405414740626855 0.0024185028213228143 0.9739698518407276 0.9739698518407276 
400.0 0.0031063580462549994 0.0031063580462549994 0.0031063580462549994 0.002370970385556046 0.974237912786244 0.974237912786244 
402.645387 0.0031014355983832948 0.0031014355983832948 0.0031014355983832948 0.0023554753389916304 0.9742298263162461 0.9742298263162461 
408.622395 0.0030863157185791806 0.0030863157185791806 0.0030863157185791806 0.0023126935699367447 0.9742343941486226 0.9742343941486226 
410.0 0.0030814866587321123 0.0030814866587321123 0.0030814866587321123 0.0023089260504019138 0.9742206025883114 0.9742206025883114 
414.688128 0.0030667607061017643 0.0030667607061017643 0.0030667607061017643 0.002279189319134323 0.9742157610257283 0.9742157610257283 
420.0 0.0030887501027811724 0.0030887501027811724 0.0030887501027811724 0.0022704557075168353 0.9739618590366543 0.9739618590366543 
420.843903 0.0030841817274651876 0.0030841817274651876 0.0030841817274651876 0.0022604783554553928 0.973981533273093 0.973981533273093 
427.091056 0.0030974217369315604 0.0030974217369315604 0.0030974217369315604 0.0022507216208416613 0.9736877834234268 0.9736877834234268 
430.0 0.0030919290964201334 0.0030919290964201334 0.0030919290964201334 0.002234197724960552 0.9736799224780139 0.9736799224780139 
433.430944 0.0031161995879543866 0.0031161995879543866 0.0031161995879543866 0.002232950849666817 0.9734296494699979 0.9734296494699979 
439.864943 0.0031253667200931592 0.0031253667200931592 0.0031253667200931592 0.0022179071747619565 0.9731558208382505 0.9731558208382505 
440.0 0.0031291709818032235 0.0031291709818032235 0.0031291709818032235 0.002217902921762268 0.9731455280176348 0.9731455280176348 
446.394451 0.0031725572164126863 0.0031725572164126863 0.0031725572164126863 0.002225591517465272 0.9726171475690472 0.9726171475690472 
450.0 0.003195275249931847 0.003195275249931847 0.003195275249931847 0.0022331121361724563 0.9723627617409598 0.9723627617409598 
453.020885 0.0032174611927913484 0.0032174611927913484 0.0032174611927913484 0.0022325837569369916 0.9720664762593164 0.9720664762593164 
459.745685 0.0032557661639125582 0.0032557661639125582 0.0032557661639125582 0.002244008583263386 0.9714683578561348 0.9714683578561348 
460.0 0.00326001616758464 0.00326001616758464 0.00326001616758464 0.0022397499963925866 0.971474636617472 0.971474636617472 
466.570309 0.0033057909259015124 0.0033057909259015124 0.0033057909259015124 0.002248839629408955 0.9709184682827156 0.9709184682827156 
470.0 0.0033257768627192085 0.0033257768627192085 0.0033257768627192085 0.0022560507888109115 0.9706565566929212 0.9706565566929212 
473.496241 0.0033778652843165307 0.0033778652843165307 0.0033778652843165307 0.0022788602143943067 0.9701036817692733 0.9701036817692733 
480.0 0.0034235247434382327 0.0034235247434382327 0.0034235247434382327 0.0022813501664038253 0.9694932292652093 0.9694932292652093 
480.524984 0.0034238260133173074 0.0034238260133173074 0.0034238260133173074 0.002283982227629933 0.9694673588047786 0.9694673588047786 
487.658063 0.003493062834259358 0.003493062834259358 0.0034337563369781724 0.002303080828803236 0.9686189761632542 0.9691960851807354 
490.0 0.0035186695738334602 0.0035186695738334602 0.0034331096400119516 0.002321655158199644 0.9683048749847054 0.9691756118246476 
494.897029 0.003569403597736746 0.003569403597736746 0.003422352264127439 0.002336371083247416 0.9676988899092049 0.9692132501934222 
500.0 0.003646760081063081 0.003646760081063081 0.0034095773837595545 0.002369336580073347 0.9668215376284953 0.9691901170790816 
502.243452 0.003672082492443302 0.003672082492443302 0.0034097650152615537 0.0023844564960026453 0.966501247763073 0.9692152598338397 
509.698929 0.0037434526396552537 0.003684247300100144 0.0033893079691569355 0.002406480252228197 0.9662078938525156 0.9691919057893282 
510.0 0.003740887744895791 0.003686928274521906 0.0033910827559021856 0.002409381899811371 0.9662188338916216 0.9692138725010343 
517.265076 0.0038493744193708224 0.003671519135877638 0.003380306034415048 0.0024612088148037174 0.966199210507879 0.9691996728259333 
520.0 0.0038745237178527806 0.003665470916218334 0.0033741707034210346 0.002465616867913789 0.9662182786300109 0.969189895323549 
524.943539 0.00394530869706428 0.003655685401928621 0.0033640682285093976 0.002505074413999337 0.9662460087711245 0.9692137070241481 
530.0 0.0040012200425941155 0.003642950585697257 0.003357303551911316 0.0025218479190507862 0.9662473410355552 0.9691755290639015 
532.735983 0.004056621322119382 0.0036408297898757993 0.003354782149651118 0.002548557539647351 0.9662303367018661 0.9692370022285879 
540.0 0.0041308315268138865 0.003618299243820719 0.003342189581581397 0.0025760721887139303 0.9661983920303385 0.9692056758017561 
540.644101 0.004146497917617024 0.0036295839002705647 0.003338165795122308 0.0025977990259330084 0.9662083837951904 0.9691734386931311 
548.66961 0.004264415123230847 0.00361342274461108 0.003327435547858945 0.0026426190162489724 0.9662042672463584 0.9691977585495672 
550.0 0.0042925257012815235 0.0036065995410136955 0.0033286540880019195 0.0026614535908333725 0.9662380946367689 0.9691871639430657 
556.814252 0.0043946610981103265 0.00359094017221304 0.003311966926481895 0.0027133765535685655 0.9662081504054776 0.9691838839457256 
560.0 0.004451667308266109 0.0035928473980346856 0.003313900376438721 0.002747058380748174 0.966244111472505 0.9691916713724774 
565.079796 0.004526690602521663 0.0035840793726301078 0.00330454237468196 0.002781945563077531 0.9662241263040036 0.9691762033542543 
570.0 0.004600741429366173 0.0035747897589275468 0.0032959424321140087 0.0028118677519158772 0.9663055720014987 0.9692070134025119 
573.468037 0.004659624398193185 0.003567250178053942 0.0032834389155163243 0.002846708530801477 0.9662023164010468 0.9691816210511979 
580.0 0.00476234486758776 0.0035600473046780465 0.003277799476824897 0.0029100269414306366 0.9662540627906968 0.9692047607141111 
581.980796 0.004781702353962984 0.003554660138773239 0.003278371513933939 0.0029177506256791415 0.9662314376745486 0.9691976686635333 
590.0 0.004901617611797247 0.003541535769035805 0.0032703552960697013 0.0029868944362868625 0.9662296875233558 0.9692134493623091 
590.619921 0.0049128925983628665 0.003540590139635259 0.0032658714248852984 0.0029903259560500653 0.9662111655265955 0.9691995850169899 
599.387288 0.005065724405072166 0.003526534357117205 0.003255196803791509 0.003071466128089809 0.9661979394464989 0.9692112049863432 
600.0 0.00506256314928277 0.0035240956874577505 0.0032540776200827 0.0030874346505008264 0.9662157059588365 0.9691990595986926 
608.284801 0.0052211655227772345 0.0035089581012671843 0.0032384417920870968 0.0031589379905778503 0.9663045738816284 0.9692265538736874 
610.0 0.00524399681602081 0.003507211220575391 0.0032398039743049972 0.0031844796158414564 0.966205621715577 0.9692320511382433 
617.314392 0.005364630496147674 0.0034932659342046045 0.0032245269071044295 0.0032692866741430193 0.9662226062356563 0.969181010136087 
620.0 0.005410396958371683 0.0034939759209464656 0.0032253795889264545 0.003306790094412083 0.9662017382522863 0.9691759820343828 
626.478021 0.005506254624512134 0.0034799312153280188 0.003218555575005611 0.0033603622363322437 0.9662296371649739 0.9691912395801981 
630.0 0.0055865921034721645 0.0034737746294247035 0.003212866697181363 0.0034079945110672195 0.9662223205464539 0.9691985174361487 
635.777678 0.005674434470587068 0.0034627191838191656 0.0032045716666612625 0.0034682651115231543 0.966223217206814 0.9691799037652385 
640.0 0.005736143926954873 0.0034568733342923634 0.003200915090072776 0.003511473386853735 0.9662180236559156 0.9691881410278674 
645.215383 0.0058059718087477025 0.0034539059172425408 0.003192227860023786 0.003562345079291564 0.9661947007856438 0.9692119807106246 
650.0 0.005892190761532368 0.003446154401705709 0.003186462616644615 0.0036254853892976257 0.966206537124058 0.9691990998440477 
654.793184 0.005954233160389565 0.003436913163254532 0.003179777901827936 0.003670157981672595 0.9662003854069909 0.9691961893780107 
660.0 0.006030868879807273 0.0034282407496606933 0.0031739758634677473 0.0037419945329590924 0.9662039356947307 0.9691754816093902 
664.513162 0.006090866711189785 0.003422774578179487 0.0031691951118063924 0.003787272379170946 0.9662106960947736 0.9692052963688745 
670.0 0.006172121060492186 0.003414714014421708 0.003161247556308258 0.0038630306702599933 0.9662407242585802 0.9691854511120412 
674.377426 0.006226073810144841 0.003409923526108286 0.0031545161035632435 0.0039221484979703155 0.9662121499311301 0.9691892433774447 
680.0 0.006296000981849959 0.0034005304990341674 0.0031456470230210778 0.00397472927468908 0.9662446254743109 0.9691854288374003 
684.388118 0.006330454592378439 0.003391574810036042 0.0031423531416049553 0.004022166371460686 0.9662109502923526 0.9691995920287733 
690.0 0.006401379142438305 0.003385913961852086 0.003135969254265459 0.004103546717111145 0.9662719362113816 0.9692034605112988 
694.547413 0.006445855056371018 0.0033790050547101453 0.0031224466077119507 0.004164425928744407 0.9662437455925017 0.9691912913957385 
700.0 0.006504484754378986 0.0033603378803624823 0.003117824717197871 0.004229234320691228 0.9663096994362628 0.9692057226028112 
704.857516 0.0065211403654266125 0.00336229367396924 0.003113251192034713 0.004263066447510463 0.9661973303379963 0.9692099842835136 
710.0 0.006562066568584823 0.003352783033052245 0.0031095540431035893 0.004316697788837828 0.9662135750447205 0.969186377797517 
715.320666 0.006593750754809219 0.0033455924529155003 0.0031027459313253155 0.00438076202204981 0.9662064539567161 0.9692038523778814 
720.0 0.0066157898237281165 0.003338730883813071 0.003096790998186406 0.004467183938653431 0.9661973570499064 0.9692152169327871 
725.939134 0.006667387844001067 0.0033309692408081985 0.0030865061173406447 0.004547365113627226 0.9662174034488785 0.9692176277826082 
730.0 0.006662169500534793 0.0033255697800891036 0.003083475102542055 0.004593405599579112 0.9662641267262989 0.9692627861394513 
736.715227 0.006694080459168895 0.003316345557263924 0.0030757186554938028 0.004676131718673548 0.9662367419013411 0.9692076574495984 
740.0 0.0067035508132509795 0.0033091170354361955 0.003066234244991684 0.004742816571032344 0.9662243857239047 0.9691977132603412 
747.651284 0.00670430167596078 0.0032965000887177852 0.0030564853160603193 0.004828987264990141 0.966215650960951 0.9691859418620948 
750.0 0.0067136642326007055 0.003296506059208279 0.003056083332085434 0.004862535063345715 0.9662068511693485 0.9691836424494458 
758.749679 0.006668663150476771 0.0032821253742459 0.0030468576230455015 0.004968563770483694 0.966222594021469 0.9691902038764181 
760.0 0.0066925830176695665 0.003279187483135561 0.0030426803630649885 0.004994024333210842 0.9661974109030348 0.9691913393708219 
770.0 0.006638780934657406 0.0032626603752971563 0.0030332173206147834 0.005120577459160468 0.96621417040427 0.9691962333185709 
770.012823 0.0066434788583264156 0.0032665818101698498 0.003030919422366388 0.005104423454644391 0.9662682275753336 0.9692042797023576 
780.0 0.006581829720458948 0.0032469106783452905 0.003015825090362585 0.0052965154939027415 0.9662148076019612 0.9691790643146616 
781.443161 0.006558331656546133 0.003247065291347399 0.0030174400182013477 0.0052890123724897205 0.966207967815175 0.969238975286575 
790.0 0.0065015507860700416 0.0032364759437636206 0.0030032172643533702 0.005427403314892014 0.9662245010905623 0.9691990902907202 
793.043174 0.006471902976314543 0.003229614107734596 0.003001347583143045 0.005502216624770373 0.9662398666485061 0.9692198145605909 
800.0 0.006367088271453993 0.003213770321567786 0.002992948727665821 0.005593797237644096 0.966246034897894 0.9691769104656075 
804.815382 0.006309211799021097 0.0032094558856983115 0.002985962205582649 0.005660298524780001 0.9662020737966107 0.9692275275375267 
810.0 0.006240230798946622 0.0031996344665130884 0.0029781301272916475 0.005779856149080294 0.9662127552897629 0.9691755232814515 
816.762342 0.006133429977057189 0.003192584661282804 0.002971354580838115 0.005875489436128891 0.9661998062250415 0.9692186851093928 
820.0 0.006050086913207668 0.003182266414457746 0.002962216429372504 0.005966708243799755 0.9662444369343703 0.9692179624019113 
828.886645 0.005867408744432978 0.0031700563000870035 0.0029548406802974393 0.0060925887169167164 0.9662767533360043 0.9691922456292965 
830.0 0.005850117803974319 0.0031678991215731596 0.0029492320411576164 0.0061281054436618755 0.9662059035231735 0.969221618678105 
840.0 0.0056112551686103756 0.003157338591070496 0.002937324796733944 0.006307981119657162 0.966251176758923 0.9692065095018854 
841.190927 0.005598070097078936 0.003150714262268016 0.0029347893223582726 0.006307005482796064 0.9662218561790655 0.9691936216998209 
850.0 0.00534545934840313 0.003132270058972101 0.002922694633447501 0.006519624254565204 0.9662577472121656 0.9692052313916069 
853.677857 0.005235973428117242 0.0031328241388159585 0.002921269807183004 0.006601606366447486 0.9662094583670404 0.9692535324350622 
860.0 0.005058889779843353 0.003122807762740477 0.00290894950903311 0.006740733734778874 0.9663355329603186 0.9692066782054922 
866.350147 0.0048453698172249435 0.003113506322330391 0.002904861845104372 0.006877149104859364 0.9662131003210843 0.969204962679017 
870.0 0.004722860722481337 0.003106919697366121 0.0028957016463517673 0.006963120823458586 0.9662306247933984 0.9691850520408787 
879.21055 0.004398320744142493 0.0030905255350644383 0.0028851264722069793 0.007165243179067463 0.9661976281312825 0.9691987140803484 
880.0 0.004375099899491569 0.0030879059100602925 0.002884495775911955 0.007149693961943933 0.9662050261313884 0.969266446315144 
890.0 0.004010822421527922 0.00307603867677435 0.0028679746759304467 0.007386152267418563 0.966329750676485 0.9692292174170175 
892.261857 0.003931916248459137 0.003068173383450188 0.0028652143510062068 0.007401910265438189 0.9662305642038943 0.9692058126181543 
900.0 0.0036507424793279903 0.0030554762793861597 0.002858216429691781 0.007511073364369516 0.9662050034943128 0.9692229621089794 
905.506901 0.0034400438998673424 0.003048662136835528 0.0028481966918772537 0.007706316051312459 0.9662630133830271 0.9692144337236042 
910.0 0.003278040992298003 0.0030370427943915723 0.0028438173194602874 0.0078051234213730265 0.9662247019004658 0.9691947529277644 
918.94856 0.002939434166626807 0.0030233798044940487 0.002829075679673987 0.007956573418354974 0.966218333404095 0.9691737593279219 
920.0 0.0028932911568689333 0.0030266910839162825 0.0028259797749313445 0.008042667770131086 0.9662578672073354 0.9692647927332122 
930.0 0.002542133511131853 0.003005172234744028 0.002813660876047936 0.008223367515258562 0.966270568052497 0.9691869561185897 
932.589752 0.002466016472498919 0.0030012759809792885 0.002809308273604051 0.008308844418568195 0.9662151024380549 0.9692012165478354 
940.0 0.002218117620386303 0.0029901359199915206 0.0027997145244562562 0.008465075742240247 0.9662200653146741 0.9692420887499956 
946.433438 0.00200972584709222 0.0029785720464506104 0.0027782327422073354 0.00852214546861838 0.9662429637114781 0.9691992662186513 
950.0 0.0019105484151837732 0.0029742402031142055 0.0027651351752556053 0.008524542390637721 0.9662276038783953 0.9692559191588994 
960.0 0.0016230162155908623 0.0029344482772027734 0.002716637991904287 0.008769626128867534 0.9662842672877364 0.9692303083651045 
960.482625 0.0015867746252039615 0.002933561576896335 0.0027115741048673687 0.008758437146169315 0.9662875675676902 0.969202310033663 
970.0 0.0013729977849591542 0.002884105042015168 0.0026668607310252578 0.008898049350998121 0.9662738166354647 0.9692046645705413 
974.740362 0.0012511592596839807 0.002851421443584503 0.0026446087088134573 0.008998364991180688 0.9662329653203484 0.9691859149707925 
980.0 0.0011280353701200792 0.0028311066939084454 0.002616685994129155 0.009026623453153073 0.9662370312954366 0.9693057765905413 
989.209747 0.0009512012946689089 0.0027834950103510763 0.0025753457199662036 0.009174552661073055 0.9662108607781837 0.9692028985039374 
990.0 0.0009427006407071722 0.002779090877926948 0.00257318196680388 0.009124830354887394 0.9662473566480679 0.9691834292882355 
1000.0 0.0007723089794937426 0.0027246827150394152 0.0025229611505346275 0.009225886766749078 0.9662605781350647 0.9692023893790164 
1003.89392 0.000713069752107525 0.002706933265030271 0.002504857828764849 0.009348772764305038 0.9662777275086406 0.969194266921783 
1018.79607 0.0005174958232980761 0.002630052886423685 0.002433114741490164 0.00938179643173697 0.9662795464878141 0.969196651576098 
1033.919432 0.0003516050376833236 0.0025537078258914673 0.002350705459287226 0.009425254887985198 0.966256921555055 0.9692665447810138 
1049.267292 0.00023010243956903133 0.002458371903194954 0.002250667237783582 0.009517660622850864 0.9662163783273001 0.9693139172606449 
1064.84298 0.0001306330087652984 0.002353465190472075 0.0021566860404961473 0.009599091678913577 0.9662789463743527 0.9692134565640201 
1080.649879 7.899112928363836e-05 0.002243533625833019 0.0020561708981301804 0.009499263773413312 0.9662137789516715 0.9692302474967383 
1096.691421 4.2447520118863115e-05 0.0021358225055967198 0.0019567863378332872 0.009520997266647818 0.9662093850366288 0.9692326767827543 
1112.971089 1.6735063401486397e-05 0.002023803532301816 0.001852125933857788 0.009425452080553953 0.9662880501249119 0.9692539454287318 
1129.492418 2.573168016872353e-06 0.0019140577950067207 0.0017558341478731139 0.009465759544584163 0.966211654536897 0.9692261605578407 
1146.258996 4.800699440551266e-07 0.0018022734717554525 0.0016535566450574198 0.00937278367583051 0.9662065405894951 0.9691898463518445 
1163.274463 9.4593775112136e-06 0.001692287365557065 0.0015528214711269467 0.009394694842500101 0.9662458079092432 0.9692534745425421 
1180.542513 2.776718699055356e-05 0.0015869667556994453 0.0014507330412468894 0.009291557896279104 0.9663003786448808 0.9692263830899861 
1198.066896 5.387283872608955e-05 0.0014783549461219769 0.0013509103175951263 0.009186569406279986 0.9662396995165901 0.96917951523409 
1215.851417 9.61229569490936e-05 0.0013734693150361037 0.0012524709550452832 0.009210188846291248 0.9662386515919521 0.9692138288698164 
1233.899938 0.00014516239604143763 0.0012693497392989683 0.0011598019851010817 0.009188789236272518 0.9662343544119835 0.969208344499383 
1252.216377 0.00019134000230950667 0.0011706455636395496 0.001062935389861681 0.009175761209710484 0.9662166840621083 0.9691887522736499 
1270.804712 0.0002636321819189246 0.0010679663346312462 0.0009755750844523387 0.009108381342606836 0.9662259091798404 0.9692128679144694 
1289.668978 0.0003344298164325237 0.0009754748921314802 0.0008897091929885324 0.009024822242646103 0.9662289726771814 0.9691867398921332 
1308.813272 0.0004163940038149666 0.000885253586879195 0.0008042487910345238 0.0090596963892194 0.9662404357003943 0.969216226571129 
1328.241751 0.000481173340860381 0.0007970316814566546 0.000723384767392854 0.009007988753532165 0.9662131084547474 0.9692246677842842 
1347.958633 0.0005885325638448363 0.000710614978643786 0.0006481946908627964 0.009019393737555902 0.9662246793667272 0.9692355518142531 
1367.968199 0.0006742706252580876 0.0006364898908243497 0.0005802451312862534 0.00892425985889504 0.9662495352369908 0.9691985498226428 
1388.274794 0.0007640318907193828 0.0005610798782347769 0.0005108233694734233 0.00889218088926582 0.9662839187269434 0.9692216605312858 
1408.882827 0.0008787818641441336 0.0004858930730514344 0.0004470782014789705 0.008886533561763173 0.9662104790503075 0.9691880898147479 
1429.796773 0.0009889334499727529 0.00042824887840079437 0.000386308658671257 0.008833475275876296 0.9663268491144861 0.9692476803034641 
1451.021173 0.0010954322593845814 0.0003682300869938874 0.000332224701979549 0.008863512022863432 0.9662365351991521 0.9691896801376326 
1472.560635 0.001209575712689736 0.000313478989537248 0.0002839091685392538 0.008783032731498299 0.966294743824931 0.9692482080688051 
1494.419836 0.001327156497129797 0.00026262159705849844 0.0002382208357734784 0.008756434148922812 0.9663604660630002 0.9692287230345331 
1516.603523 0.0014419921143653952 0.00022037739355403155 0.0001987479761565538 0.008747181236110268 0.9662055927774279 0.969197147194184 
1539.116513 0.0015584605527431852 0.00017954559251223717 0.00016199192338868865 0.00874255972373442 0.9662062382095615 0.9693357796938232 
1561.963693 0.0016675297497480862 0.0001432380454471034 0.00012956277418003665 0.00868091577642114 0.9662425418259551 0.9692545757126548 
1585.150024 0.0018060879263678772 0.0001135209420995869 0.00010120470722870125 0.00869586124166304 0.9662006151508528 0.9692023598154931 
1608.680542 0.0019024022874715313 8.481104574666527e-05 7.684373652542254e-05 0.008636324383203074 0.9662077500232767 0.969195474970401 
1632.560354 0.0020419401791449323 6.14817617634591e-05 5.575463164583191e-05 0.008637833478588017 0.9662429502086165 0.9691867773841246 
1656.794647 0.002170526406654164 4.311901403300371e-05 3.935051345711222e-05 0.008619351354985049 0.9662178215947649 0.9692921933165928 
1681.388682 0.002294041194464726 2.9186190135070203e-05 2.5604025180755607e-05 0.008575261036065488 0.966259322807226 0.9693804126787936 
1706.3478 0.0024230048976698346 1.69675552024823e-05 1.4640637156828226e-05 0.008500042713579719 0.9661985358328365 0.9693199305587974 
1731.677419 0.002544173136888673 8.54880634651019e-06 7.217344159151152e-06 0.008534853890250051 0.9662460085082597 0.9692144603073517 
1757.38304 0.0026383427407122486 2.8504837171876934e-06 2.293651216137498e-06 0.008540553636631304 0.9662925512377691 0.969207162983915 
1783.470244 0.002772546337053708 3.201246159166163e-07 1.4300869982126176e-07 0.008446008393666191 0.9662574759874434 0.9693182121371698 
1809.944696 0.002895914780288955 3.1208184160065735e-07 3.8656796764642064e-07 0.008442336718932091 0.9662692107723742 0.9692334307903079 
1836.812144 0.0030024510910407398 2.7834811691832013e-06 2.7462743289718516e-06 0.008434767717054785 0.9662168272048784 0.9692409433427978 
1864.078421 0.0031379573695050726 7.184888213093427e-06 7.631920912603015e-06 0.008430680994315692 0.9662282917675193 0.969266366730114 
1891.749448 0.0032641018975118623 1.3654123820933392e-05 1.3806207339756874e-05 0.008496357972730038 0.9662963530496247 0.9692565553126654 
1919.831234 0.003373351041225736 2.2243159530752588e-05 2.1366278023673865e-05 0.008399058602122146 0.9662258468707395 0.9693407202802854 
1948.329876 0.003470818947821827 3.200872251139418e-05 3.069487677940282e-05 0.008417174423087277 0.9663020938711836 0.9693026675847853 
1977.251561 0.003604159117074114 4.425118704601118e-05 4.144202809267292e-05 0.008453726621723815 0.9662584507873301 0.9693108538803932 
2006.60257 0.0036824693058123024 5.7271263014567686e-05 5.3320265746546064e-05 0.008369568554485356 0.9664612612445838 0.969207883084863 
2036.389275 0.003816619087796075 7.06150292361399e-05 6.620317487425253e-05 0.00837616889334801 0.9662819714029952 0.9692373314899453 
2066.618145 0.0039258932951906555 8.595549775569616e-05 8.085095387029545e-05 0.008339452648268289 0.9662216228308581 0.9693459309041473 
2097.295742 0.004008502100095758 0.00010161727895167197 9.529817919174184e-05 0.008350034000383203 0.9662671523041866 0.9692930093623262 
2128.428729 0.00412935049069215 0.00011837685676236764 0.00011081862321664793 0.00823895552287586 0.9661946748863512 0.9694237462614307 
2160.023864 0.004233302769076378 0.00013571409096224774 0.00012615512185025623 0.008030864136239007 0.9662239193579277 0.9691810372953896 
2192.088008 0.0043125180007093505 0.00015338151600579445 0.00014369084545684473 0.0078048433218170276 0.9662697431268408 0.9692045687008691 
2224.628124 0.004440522648383454 0.00017352303413534494 0.00015985404540558507 0.007520011291305865 0.9662502817559148 0.9691799932959719 
2257.651276 0.004535352065496978 0.00019074081003768505 0.00017905441157228442 0.007327267615622519 0.9662515121779018 0.9692101773659626 
2291.164636 0.004469542966817544 0.0002096762559539743 0.00019591409446805954 0.0071147165675755925 0.966218095504557 0.9693292575017359 
2325.17548 0.004326638389891014 0.00022978269074754569 0.00021385251348108694 0.0069393759039508614 0.9663472625152995 0.9693929482480801 
2359.691192 0.004235040181827859 0.00024949923731887715 0.00023063844158202718 0.006720433513720456 0.9662742013219499 0.969322605927123 
2394.719267 0.004095532322884201 0.0002699771825899486 0.00024939348001912204 0.006532484291800122 0.9662755962106407 0.9692387202229513 
2430.267312 0.004003118821741398 0.0002886614520871398 0.00026801418238042555 0.006360986598323484 0.9664467088415125 0.9693341283498768 
2466.343044 0.0038864625886784834 0.00030713797716964384 0.0002847511760002348 0.00617021194378671 0.966348087640682 0.9693211793849007 
2502.954296 0.0037710825934957884 0.00032712638207081114 0.0003024865620272239 0.005970389108189141 0.966217341248343 0.9693519903168728 
2540.109019 0.003656161810374516 0.0003458955658438854 0.0003208162853513087 0.00581000832670941 0.9662190501567686 0.9692846219404108 
2577.81528 0.003548083678801503 0.00036830645233696275 0.0003405333482762449 0.005651141785270226 0.9664170946671046 0.96925200556425 
2616.081265 0.0034326288656711117 0.00038484930574553646 0.000358085443053122 0.0054775015167015904 0.9665212166638179 0.9693817049492275 
2654.915284 0.00332989147257327 0.00040485441280603345 0.0003736710703510792 0.00532700962016369 0.9662419149716113 0.969270691457831 
2694.325768 0.003215400943771262 0.000424670600900209 0.0003916030003194778 0.005159404885574638 0.9662948325245129 0.9693405626155834 
2734.321275 0.003122683089755488 0.00044187734578295557 0.00040872485781401726 0.005020005605847058 0.966216384181337 0.9692886372781105 
2774.91049 0.003015241336950109 0.0004612815539882824 0.0004247400890136303 0.004885951459545827 0.9664234985588225 0.9692536135660625 
2816.102225 0.0029004609055551353 0.00047959248188714833 0.0004413986212432267 0.004742247707287078 0.9662735582346886 0.969265786639235 
2857.905424 0.0028001026904342506 0.0004980176724486527 0.00045890785691677033 0.004614956234611572 0.966252982841714 0.9693448126777064 
2900.329165 0.002694334811350486 0.0005150726779147997 0.0004749763592563453 0.004465291328601037 0.9665588483051305 0.969227149572561 
2943.382658 0.002593655001184703 0.0005312273465540555 0.000490302186263227 0.00433258489086532 0.966246352174103 0.969222026614479 
2987.075253 0.002515735949999997 0.0005487407171344596 0.0005065952786913677 0.004226840542606607 0.9663769707552033 0.9693432929871373 
3031.416435 0.002414432420857908 0.0005666291929469875 0.0005208193862673744 0.004095460843037728 0.9662113864831073 0.9692556635271973 
3076.415834 0.0023190108406700295 0.0005820790765535046 0.0005369741963907714 0.003976656692149023 0.9662685320588946 0.9692486554646262 
3122.083219 0.002241758849059527 0.000598281592161591 0.0005511060865648875 0.0038612759263758007 0.9663691556953952 0.969212112160925 
3168.428506 0.0021544485847715443 0.0006145204619214691 0.0005649513486619341 0.0037455091776895785 0.966357184160035 0.9691982779199215 
3215.461759 0.002097044488784802 0.0006281514820103477 0.0005790232288382037 0.0036424102497784137 0.9662969616651889 0.9692453939738447 
3263.19319 0.0020305697194838773 0.0006453457569090894 0.0005923936203694614 0.0035414162799101653 0.9662602417677255 0.9692467141248662 
3311.633163 0.0019650110657506905 0.0006591554404744395 0.0006075443889925757 0.003442228835271078 0.9663352682908676 0.9692525567333005 
3360.792196 0.0019101467642300553 0.0006727822125973496 0.000620185409317495 0.003332971450065266 0.966470439128885 0.9692665854698312 
3410.680962 0.001902893648819682 0.0006874538590816649 0.0006328177988702885 0.003240238985057381 0.9663561573619572 0.9692188405259039 
3461.310295 0.0018893162657928416 0.0007004879378658746 0.0006461316734497625 0.003151859180232119 0.9662035895525302 0.9692967011612457 
3512.691187 0.0018690563434235665 0.0007154046376274151 0.0006576688167490915 0.0030580982188173405 0.9663905045278308 0.9692806135223934 
3564.834795 0.0018536112881444042 0.00072791189246802 0.0006697698524413938 0.002967358305912671 0.9662536764858414 0.9692041635583438 
3617.752441 0.00183798816283833 0.0007404568234554102 0.0006811138881910723 0.0028868091983963538 0.9664498177633604 0.9693419743363249 
3671.455614 0.0018123687492060303 0.000752603941531366 0.0006931247399942975 0.002797414719887943 0.9664457212557654 0.9692096135068741 
3725.955976 0.001790425030882897 0.0007654622119416383 0.000705245385457189 0.0027088319465955373 0.966311597071865 0.9692769459555584 
3781.265361 0.0017672960778077444 0.0007768110640237317 0.0007149339725975745 0.0026411588788233784 0.9662051600765744 0.9693156402877757 
3837.395777 0.0017408686311117573 0.0007882508582587284 0.0007254303719767436 0.002564763577617405 0.9662522973314123 0.9692335131797051 
3894.359413 0.0017158638725658078 0.0008005506365496556 0.0007367753425648355 0.002490048955065388 0.9663055415536721 0.9693742209462888 
3952.168636 0.0016966357682320196 0.0008120754666540791 0.0007468213993518372 0.002421182855285851 0.9663528194059533 0.9692898582835772 
4010.836 0.0016665436356687485 0.0008216670776483305 0.0007566335052750288 0.0023496417370219343 0.9662877423706091 0.9691786301570708 
4070.374242 0.001642146210761169 0.0008321387189096096 0.0007664900411549977 0.0022703306444267473 0.9664408969138678 0.969295107844215 
4130.796291 0.0016104870756823355 0.0008430331310392299 0.0007755153316253617 0.0022186236864149165 0.9664442464905953 0.969249788550885 
4192.115266 0.0015843370538002248 0.0008534773789704965 0.0007851325314374982 0.002147326164871319 0.966263002803835 0.9692135108944225 
4254.344481 0.0015581950354070367 0.000864175415054857 0.0007938478507226174 0.0020888501628208976 0.9662971898518764 0.9692293020273756 
4317.497448 0.0015294514158392413 0.0008721996122630411 0.000803963922367415 0.002026860882975649 0.9662445134165232 0.969205743175567 
4381.587879 0.0015017408285594729 0.0008814055980279646 0.000810971697104847 0.001971974498715406 0.9662355714580224 0.9692973390383255 
4446.629691 0.0014738942458988771 0.0008903001509930967 0.0008194582609204299 0.0019013854389667837 0.9663093939253393 0.9691896841776011 
4512.637007 0.0014416042698859749 0.0008996806790598484 0.0008268736041620269 0.001852636506792612 0.966245714388986 0.9693330760508876 
4579.624157 0.0014115952307013609 0.0009078598099388347 0.0008358013887285472 0.0018022535398381685 0.9662628915217792 0.9694080904911329 
4647.605689 0.0013793326856818278 0.0009171727696954059 0.0008440966249700395 0.0017521234050111218 0.9663048075783606 0.9692112069006689 
4716.596362 0.0013553125158335458 0.0009251284712858842 0.0008509489931435604 0.001700276834347711 0.9663463254965186 0.9693295491048157 
4786.611156 0.0013222431577060159 0.0009340497762409361 0.0008576765692043138 0.0016534449577836586 0.9664509769580303 0.9695398382945396 
4857.665274 0.0012983432882252037 0.0009411235256552239 0.0008645181283965164 0.0016067940331828971 0.9662601941943681 0.9692364426865921 
4929.774145 0.001264925554290326 0.0009482262888938688 0.0008722012364882974 0.0015562878753356618 0.9664868510649901 0.9692650388447098 
5002.953424 0.0012386484344150738 0.0009558371533917036 0.0008785164077343095 0.0015122021770969736 0.966328314160059 0.969276622137432 
5077.219002 0.001213352600805487 0.0009628368652627033 0.0008848336363128983 0.0014633951698230017 0.9662986134470859 0.9692799483139807 
5152.587004 0.0011878941561694694 0.000970450365717643 0.0008910424107662476 0.001426252003680851 0.9662506797668916 0.9692616261785928 
5229.073795 0.0011598131083368722 0.0009763007859498997 0.000897468926291386 0.0013828853546835717 0.9662107877443997 0.9694364621738583 
5306.695983 0.0011330884475139558 0.0009830912203587722 0.0009031990302988072 0.0013411102432240756 0.9662001639986496 0.9692081529459754 
5385.470421 0.0011073532288024366 0.0009894947968647476 0.0009103272967199634 0.0013089805462230962 0.9663551089085124 0.969221988054954 
5465.414214 0.0010791714643762365 0.0009959790381371474 0.0009156185631324493 0.0012632579416034769 0.9663543718619128 0.9692510264175521 
5546.54472 0.001052079370882854 0.0010018427113923482 0.0009220139218570366 0.001233504918623911 0.9666667933079266 0.9691981063228371 
5628.879556 0.0010246058384801942 0.0010086555729125876 0.0009258778175550853 0.001191576368165867 0.967855230122738 0.9692036910020172 
5712.436599 0.0010053654429062868 0.0010053654429062868 0.0009320077297710712 0.0011592045162973478 0.9686256611358315 0.9692594194092636 
5797.233992 0.0009781535888210126 0.0009781535888210126 0.0009365969788509275 0.001128504948382072 0.9696188374709845 0.9696188374709845 
5883.290147 0.0009498025510674119 0.0009498025510674119 0.0009419314436284977 0.0010888954134870403 0.97064424056495 0.97064424056495 
5970.623749 0.0009303608178340689 0.0009303608178340689 0.0009303608178340689 0.0010597690212154774 0.9714824719119571 0.9714824719119571 
6059.253761 0.0009111049710009549 0.0009111049710009549 0.0009111049710009549 0.0010307113174572791 0.9723531981113 0.9723531981113 
6149.199428 0.0008827378043705851 0.0008827378043705851 0.0008827378043705851 0.0010017061864820347 0.9732058854329374 0.9732058854329374 
6240.48028 0.0008628151987403064 0.0008628151987403064 0.0008628151987403064 0.0009734896727573163 0.9739536445496276 0.9739536445496276 
6333.116137 0.0008432520364234833 0.0008432520364234833 0.0008432520364234833 0.0009457669878318959 0.9747885203354675 0.9747885203354675 
6427.127112 0.0008159796221475112 0.0008159796221475112 0.0008159796221475112 0.0009180092628976344 0.9755785822639993 0.9755785822639993 
6522.533619 0.0007960965916926221 0.0007960965916926221 0.0007960965916926221 0.0008920322404257918 0.9764363660825153 0.9764363660825153 
6619.356373 0.0007762124808953509 0.0007762124808953509 0.0007762124808953509 0.0008644079989366448 0.9771552966577921 0.9771552966577921 
6717.616398 0.0007572683975934536 0.0007572683975934536 0.0007572683975934536 0.0008382428269790171 0.9778886135484389 0.9778886135484389 
6817.335028 0.0007369778146750287 0.0007369778146750287 0.0007369778146750287 0.0008118309571696103 0.9786549401305021 0.9786549401305021 
6918.533917 0.000717421294913731 0.000717421294913731 0.000717421294913731 0.0007876793072552412 0.9794811845163165 0.9794811845163165 
7021.235037 0.0006980573667326344 0.0006980573667326344 0.0006980573667326344 0.0007701536118336682 0.9798742127527433 0.9798742127527433 
7125.460688 0.0006785200712548671 0.0006785200712548671 0.0006785200712548671 0.0007449080865680124 0.9806525948396201 0.9806525948396201 
7231.233501 0.0006666933155872573 0.0006666933155872573 0.0006666933155872573 0.0007208480761319456 0.9813137225712031 0.9813137225712031 
7338.576443 0.0006476011681030695 0.0006476011681030695 0.0006476011681030695 0.000704443737360796 0.9819213366349377 0.9819213366349377 
7447.51282 0.0006281996303736793 0.0006281996303736793 0.0006281996303736793 0.0006813632832608557 0.9824497846401217 0.9824497846401217 
7558.066287 0.0006094887538316346 0.0006094887538316346 0.0006094887538316346 0.0006576719493416932 0.9831012808095427 0.9831012808095427 
7670.260847 0.0005975756577768264 0.0005975756577768264 0.0005975756577768264 0.0006427765688877492 0.9835213396283095 0.9835213396283095 
7784.120863 0.0005785316310205325 0.0005785316310205325 0.0005785316310205325 0.000620355580495608 0.9843229580156752 0.9843229580156752 
7899.671056 0.0005667960241989372 0.0005667960241989372 0.0005667960241989372 0.0006048174700368005 0.9846909918165345 0.9846909918165345 
8016.936517 0.000548362881983978 0.000548362881983978 0.000548362881983978 0.0005905364580405287 0.985005260516459 0.985005260516459 
8135.942707 0.000536684971577058 0.000536684971577058 0.000536684971577058 0.0005687039309076458 0.9856730984556175 0.9856730984556175 
8256.715466 0.0005183732172746922 0.0005183732172746922 0.0005183732172746922 0.0005546701928904312 0.9860295767856112 0.9860295767856112 
8379.281018 0.000506983060787675 0.000506983060787675 0.000506983060787675 0.0005402166043001066 0.9866391808105552 0.9866391808105552 
8503.665975 0.000489210106509491 0.000489210106509491 0.000489210106509491 0.0005196454547029682 0.9871565238627357 0.9871565238627357 
8629.897346 0.000478033341847799 0.000478033341847799 0.000478033341847799 0.000506213494520381 0.9874202338858259 0.9874202338858259 
8758.002539 0.0004664209792667543 0.0004664209792667543 0.0004664209792667543 0.0004930160515473131 0.9878492308038602 0.9878492308038602 
8888.00937 0.0004553180377009411 0.0004553180377009411 0.0004553180377009411 0.00047955542194377793 0.9881893610003564 0.9881893610003564 
9019.946068 0.0004379121268264678 0.0004379121268264678 0.0004379121268264678 0.0004663797648299854 0.9886047374217011 0.9886047374217011 
9153.84128 0.00042702424886141707 0.00042702424886141707 0.00042702424886141707 0.0004472743597017636 0.9891601946075311 0.9891601946075311 
9289.724079 0.00041608984887785393 0.00041608984887785393 0.00041608984887785393 0.0004351004520270981 0.9896886437008453 0.9896886437008453 
9427.623969 0.00040525935914892543 0.00040525935914892543 0.00040525935914892543 0.0004222848762639765 0.9899421234805161 0.9899421234805161 
9567.570893 0.000394377996725473 0.000394377996725473 0.000394377996725473 0.00040992963804285717 0.990227377153485 0.990227377153485 
9709.595238 0.00038393753762997585 0.00038393753762997585 0.00038393753762997585 0.0003978738320738205 0.9906506754899395 0.9906506754899395 
9853.727842 0.0003732670460050049 0.0003732670460050049 0.0003732670460050049 0.0003862159906530059 0.9909923526349037 0.9909923526349037 
10000.0 0.00036277690257939174 0.00036277690257939174 0.00036277690257939174 0.0003744318838766611 0.9912101283359885 0.9912101283359885 


==> Fig_data/Fig_7/Fig_7a.txt <==
M2 Chi2 HardCut
260 1.3158487693100998 1.3312283065635542 
270 1.314249579265569 1.315791289550544 
280 1.2004488394594306 1.219891634916617 
290 1.217642635038626 1.294254679684885 
300 1.2125305495832353 1.2813203856330369 
310 1.236749399440235 1.2939152295403782 
320 1.220321700354505 1.2266095618011383 
330 1.1977813747167947 1.2110476140180493 
340 1.1805984095189983 1.1927930159501339 
350 1.1873910970208212 1.2050470955182802 
360 1.2046447945023881 1.2303200881762753 
370 1.209918051119009 1.2821046922604202 
380 1.189148983582533 1.249339600345324 
390 1.1567974282203446 1.218031282217275 
400 1.1273843720590486 1.1497210433930292 
410 1.1294275355430976 1.1554018904533847 
420 1.132398294657722 1.160920589104972 
430 1.1340215592371674 1.167462777704739 
440 1.1388983287391365 1.1733510298787777 
450 1.1591667209853136 1.1793166891153237 
460 1.1821352457297645 1.2316542153650902 
470 1.1988220607852722 1.2388902313756072 
480 1.2082549027155907 1.2466116787480124 
490 1.21643972061175 1.3054621323168354 
500 1.2352335095153202 1.3145755868596865 
510 1.2382498021646913 1.3249782153246952 
520 1.2446737715138727 1.3336795970274766 
530 1.2527993183046469 1.2868665819258727 
540 1.2649753367989403 1.2953296813203654 
550 1.2797204270201479 1.3040488226238847 
560 1.2789495435350644 1.3120898309454063 
570 1.2805437081215296 1.3204746505771796 
580 1.2942464322607674 1.3290725258664617 
590 1.2925669005207905 1.338315276872219 
600 1.2988071039664981 1.3465436657704788 
610 1.3336123269279931 1.355052740913584 
620 1.3781423271441755 1.3637796751852505 
630 1.4210553588454566 1.441592838382276 
640 1.4769497949561605 1.4523692081071757 
650 1.5424880696811674 1.5356907987682726 
660 1.5806783703006497 1.5463770562186339 
670 1.6196812061253187 1.63466208872804 
680 1.6770086655264655 1.6473581730423785 
690 1.7346169055896195 1.7346169055896195 
700 1.7902576098983614 1.746856340509204 
710 1.813029189539483 1.8297232031495543 
720 1.840173720299386 1.8467055483868513 
730 1.870788034515688 1.8593785512408976 
740 1.8986972289539321 0.8500988452891728 
750 0.8575295096471854 0.8342946762845475 
760 0.8521311102411717 0.8317668074353497 
770 0.8475356942321041 0.8304435877543048 
780 0.8394803408077964 0.8128047031906853 
790 0.8311206827261188 0.7932057905330521 
800 0.8235458134766265 0.7944679164756759 
810 0.815094242543945 0.778662584190787 
820 0.8092323390617269 0.7598329616482135 
830 0.8003887892489773 0.7520480487124074 
840 0.7880139742957671 0.7371540695812402 
850 0.7749183593707009 0.7123266645174496 
860 0.7712040469556 0.7092092482161613 
870 0.7551682888652537 0.7175830432394886 
880 0.7515774908775348 0.7369023564878147 
890 0.7415811416588346 0.7349778459061237 
900 0.7340039836991286 0.7408098371494025 
910 0.7481686082508154 0.7349456291746648 
920 0.7471433597112043 0.7443479096703718 
930 0.751179535364621 0.7413057247065231 
940 0.7542214355922282 0.7405095153361476 
950 0.7580946488237192 0.7478169531303557 
960 0.7615656739246321 0.7588371611210682 
970 0.7647252766546773 0.7668412305714697 
980 0.7677567779371618 0.7600990685388777 
990 0.7744375140736954 0.7657385656420498 
1000 0.7814547104084345 0.7644422363207176 


==> Fig_data/Fig_7/Fig_7b.txt <==
M2 Chi2 HardCut
260 198.43240280539783 201.77197017874167 
270 201.1355161245749 201.7549665965501 
280 170.46945188429177 177.75193341290705 
290 179.91851160198345 203.29395340610128 
300 181.43891343973192 203.35792736086756 
310 193.3908713179002 210.7689919431069 
320 191.1518463911637 193.36617404339353 
330 185.6940839960695 190.73457014235606 
340 182.01195272979356 187.15813882783922 
350 187.69190559349676 195.5485038311521 
360 198.93575576709918 208.766538845582 
370 204.15791347463318 229.91329582103887 
380 199.33196604175754 222.63655821985526 
390 186.88765820757328 214.55199358603812 
400 172.84665615292678 185.9445348644635 
410 177.28075564840762 192.24632052813058 
420 182.35292629700476 198.23288965610516 
430 186.3207472065488 205.77947935789058 
440 192.52523696186 212.20997621183753 
450 208.13554197132572 218.6946045586088 
460 224.2064998580936 247.88861784870065 
470 236.30953165494645 254.57098190678542 
480 244.7491842359716 261.7488318587617 
490 252.56304025042516 287.7761032436309 
500 265.25534893843076 295.18047697022234 
510 271.02165978456384 303.82819455345134 
520 277.1408135195134 310.62056901297984 
530 285.68787659516744 299.1748970994983 
540 295.0069883604286 307.00287455953537 
550 305.69522718105117 315.08059043350335 
560 309.9259396694235 322.17576581709847 
570 314.21457300376403 329.80237865297545 
580 324.87520190237313 337.36782394617273 
590 328.45629288441665 345.97071460765966 
600 335.91867193984456 353.0271816773332 
610 353.5932865403392 360.5013649876294 
620 372.455490833295 368.06167463031994 
630 389.34651293133936 393.5555955442318 
640 407.0990002460154 401.57553331067834 
650 421.84563968683165 420.9354359942589 
660 430.88243003898316 427.1553891493718 
670 438.8389660631267 438.65100378620764 
680 444.79264490677497 444.8902188865831 
690 447.630760398029 447.630760398029 
700 447.54863497015384 451.8145978788814 
710 448.4928757403123 446.99003059387604 
720 450.1616309997953 448.88151445156745 
730 449.4693969200207 451.4433779814823 
740 447.8910125491844 -462.9216490050669 
750 -463.59528033075 -503.4333369266695 
760 -482.44319260843724 -513.3071345215186 
770 -503.4074435586887 -523.2452179328754 
780 -523.3824641292996 -566.5857145426633 
790 -546.8416967327504 -612.2937775728119 
800 -570.7240128785453 -624.1795245188807 
810 -595.559145379904 -670.9735146653542 
820 -620.7470461391157 -719.3400681375317 
830 -650.3104010442582 -732.9648539266149 
840 -683.7987411780133 -784.7889946251943 
850 -721.4703217227758 -837.1849645337152 
860 -750.1615149988056 -852.6939020726497 
870 -780.2266428330776 -867.8882465505794 
880 -810.0636133284487 -843.9654568087301 
890 -843.3994827170515 -859.4273698653549 
900 -875.6929332323185 -874.7321854415319 
910 -882.4491722681595 -890.2888389170246 
920 -889.1784107225521 -905.8960635917227 
930 -899.4166457734624 -921.9950107215898 
940 -909.7498930165661 -937.8204475172662 
950 -922.8353803620205 -954.0214503190324 
960 -930.2617850273706 -923.2305292078387 
970 -937.593614092677 -939.072905570269 
980 -946.319799044649 -954.7693847041959 
990 -955.1327647361326 -971.0664042843829 
1000 -969.3631663400572 -987.383227725892 


==> Fig_data/Fig_7/Fig_7c_theta0.txt <==
M2 theta0
255.0 0.201 
255.938273 0.2019 
256.879999 0.2022 
257.825189 0.2022 
258.773858 0.2025 
259.726017 0.2028 
260.681679 0.2028 
261.640858 0.2034 
262.603566 0.2037 
263.569817 0.2049 
264.539622 0.2049 
265.512996 0.2046 
266.489952 0.2049 
267.470503 0.2058 
268.454661 0.2061 
269.442441 0.2055 
270.433855 0.2064 
271.428917 0.2061 
272.42764 0.207 
273.430038 0.2064 
274.436125 0.2073 
275.445913 0.2076 
276.459417 0.2079 
277.47665 0.2076 
278.497626 0.2076 
279.522359 0.2085 
280.550862 0.2082 
281.583149 0.2091 
282.619235 0.2088 
283.659133 0.2082 
284.702858 0.2088 
285.750423 0.2094 
286.801842 0.2091 
287.85713 0.2097 
288.916301 0.2094 
289.979369 0.21 
291.046349 0.2097 
292.117255 0.21 
293.192101 0.2097 
294.270902 0.21 
295.353673 0.2106 
296.440427 0.2103 
297.53118 0.2106 
298.625947 0.2106 
299.724742 0.2109 
300.82758 0.2103 
301.934476 0.2103 
303.045444 0.2109 
304.160501 0.2106 
305.27966 0.2109 
306.402937 0.2109 
307.530348 0.2103 
308.661906 0.2109 
309.797628 0.2112 
310.93753 0.2109 
312.081625 0.2106 
313.22993 0.2106 
314.38246 0.2109 
315.539231 0.2106 
316.700259 0.2112 
317.865558 0.2109 
319.035145 0.2109 
320.209036 0.2109 
321.387246 0.2109 
322.569791 0.2109 
323.756687 0.2106 
324.947951 0.2103 
326.143597 0.2109 
327.343643 0.2103 
328.548105 0.2103 
329.756999 0.2103 
330.97034 0.2106 
332.188146 0.2103 
333.410434 0.21 
334.637218 0.2103 
335.868516 0.2103 
337.104345 0.2097 
338.344722 0.21 
339.589662 0.2097 
340.839183 0.2097 
342.093302 0.2094 
343.352035 0.2094 
344.615399 0.2094 
345.883412 0.2091 
347.156091 0.2091 
348.433453 0.2091 
349.715515 0.2088 
351.002294 0.2088 
352.293808 0.2088 
353.590073 0.2085 
354.891109 0.2082 
356.196932 0.2082 
357.507559 0.2079 
358.823009 0.2076 
360.143299 0.2079 
361.468447 0.2079 
362.798471 0.2076 
364.133389 0.2073 
365.473219 0.2073 
366.817978 0.207 
368.167686 0.2067 
369.52236 0.2064 
370.882018 0.2061 
372.24668 0.2064 
373.616362 0.2061 
374.991084 0.2061 
376.370865 0.2058 
377.755722 0.2055 
379.145676 0.2055 
380.540743 0.2052 
381.940944 0.2049 
383.346296 0.2046 
384.75682 0.2046 
386.172533 0.2043 
387.593456 0.2043 
389.019607 0.204 
390.451006 0.2037 
391.887671 0.2034 
393.329623 0.2034 
394.77688 0.2031 
396.229463 0.2028 
397.68739 0.2028 
399.150682 0.2025 
400.619357 0.2019 
402.093437 0.2022 
403.572941 0.2016 
405.057889 0.2013 
406.5483 0.2013 
408.044196 0.201 
409.545595 0.2007 
411.052519 0.2004 
412.564988 0.2004 
414.083022 0.1998 
415.606641 0.1998 
417.135867 0.1995 
418.670719 0.1989 
420.211219 0.1989 
421.757387 0.1986 
423.309245 0.1983 
424.866812 0.1983 
426.43011 0.1977 
427.999161 0.1977 
429.573985 0.1971 
431.154603 0.1968 
432.741038 0.1968 
434.33331 0.1965 
435.93144 0.1962 
437.535451 0.1956 
439.145364 0.1956 
440.7612 0.1953 
442.382982 0.195 
444.010731 0.195 
445.64447 0.1947 
447.284219 0.1944 
448.930003 0.1938 
450.581842 0.1938 
452.239759 0.1935 
453.903776 0.1932 
455.573916 0.1926 
457.250201 0.1923 
458.932655 0.192 
460.621298 0.1917 
462.316156 0.1917 
464.017249 0.1914 
465.724602 0.1908 
467.438236 0.1905 
469.158176 0.1902 
470.884445 0.1899 
472.617066 0.1896 
474.356061 0.1893 
476.101455 0.189 
477.853272 0.1887 
479.611534 0.1887 
481.376266 0.1881 
483.147491 0.1878 
484.925233 0.1875 
486.709517 0.1869 
488.500366 0.1869 
490.297804 0.1866 
492.101856 0.186 
493.912546 0.1857 
495.729898 0.1854 
497.553938 0.1851 
499.384689 0.1845 
501.222176 0.1845 
503.066424 0.1839 
504.917458 0.1839 
506.775303 0.1833 
508.639984 0.183 
510.511526 0.1827 
512.389954 0.1824 
514.275294 0.1821 
516.167572 0.1815 
518.066811 0.1815 
519.973039 0.1809 
521.886281 0.1809 
523.806563 0.1803 
525.733911 0.1797 
527.66835 0.1794 
529.609907 0.1794 
531.558608 0.1788 
533.514479 0.1785 
535.477547 0.1782 
537.447838 0.1779 
539.425378 0.1773 
541.410195 0.1773 
543.402315 0.1767 
545.401765 0.1764 
547.408573 0.1761 
549.422764 0.1758 
551.444366 0.1752 
553.473407 0.1749 
555.509914 0.1746 
557.553914 0.1743 
559.605435 0.1737 
561.664504 0.1734 
563.73115 0.1731 
565.8054 0.1728 
567.887283 0.1722 
569.976825 0.1719 
572.074056 0.1716 
574.179004 0.1713 
576.291697 0.171 
578.412164 0.1707 
580.540433 0.1704 
582.676533 0.1698 
584.820492 0.1695 
586.972341 0.1692 
589.132107 0.1689 
591.29982 0.1683 
593.475509 0.168 
595.659203 0.1677 
597.850933 0.1674 
600.050727 0.1665 
602.258615 0.1662 
604.474627 0.1662 
606.698793 0.1656 
608.931142 0.1653 
611.171706 0.165 
613.420514 0.1647 
615.677596 0.1641 
617.942983 0.1638 
620.216706 0.1635 
622.498795 0.1632 
624.789281 0.1626 
627.088194 0.1623 
629.395567 0.162 
631.711429 0.1617 
634.035813 0.1614 
636.368749 0.1608 
638.71027 0.1605 
641.060406 0.1602 
643.419189 0.1596 
645.786651 0.1593 
648.162825 0.159 
650.547741 0.1584 
652.941433 0.1581 
655.343933 0.1578 
657.755273 0.1575 
660.175485 0.1569 
662.604602 0.1566 
665.042657 0.1563 
667.489683 0.156 
669.945713 0.1554 
672.41078 0.1551 
674.884917 0.1545 
677.368158 0.1542 
679.860535 0.1539 
682.362084 0.1536 
684.872837 0.1533 
687.392828 0.1527 
689.922092 0.1524 
692.460661 0.1521 
695.008572 0.1515 
697.565858 0.1512 
700.132553 0.1509 
702.708692 0.1506 
705.294311 0.15 
707.889443 0.1497 
710.494124 0.1494 
713.108389 0.1488 
715.732273 0.1485 
718.365811 0.1482 
721.00904 0.1479 
723.661994 0.1473 
726.32471 0.147 
728.997224 0.1467 
731.679571 0.1464 
734.371788 0.1458 
737.07391 0.1455 
739.785976 0.1452 
742.50802 0.1446 
745.24008 0.1443 
747.982193 0.144 
750.734395 0.1437 
753.496724 0.1431 
756.269217 0.1428 
759.051911 0.1425 
761.844845 0.1422 
764.648055 0.1416 
767.461579 0.1413 
770.285456 0.1407 
773.119723 0.1407 
775.964419 0.1401 
778.819582 0.1398 
781.68525 0.1395 
784.561463 0.1389 
787.448259 0.1386 
790.345676 0.1383 
793.253755 0.138 
796.172534 0.1374 
799.102053 0.1371 
802.042351 0.1368 
804.993468 0.1365 
807.955443 0.1359 
810.928317 0.1356 
813.91213 0.1353 
816.906921 0.135 
819.912732 0.1347 
822.929603 0.1341 
825.957574 0.1338 
828.996687 0.1335 
832.046983 0.1332 
835.108502 0.1326 
838.181285 0.1323 
841.265375 0.132 
844.360813 0.1314 
847.467641 0.1311 
850.5859 0.1308 
853.715633 0.1305 
856.856882 0.1302 
860.009689 0.1296 
863.174096 0.1293 
866.350147 0.129 
869.537885 0.1287 
872.737352 0.1281 
875.948591 0.1278 
879.171646 0.1275 
882.40656 0.1272 
885.653377 0.1266 
888.912141 0.1263 
892.182895 0.126 
895.465684 0.1257 
898.760552 0.1254 
902.067544 0.1248 
905.386703 0.1245 
908.718076 0.1242 
912.061706 0.1239 
915.417639 0.1236 
918.785921 0.123 
922.166596 0.1227 
925.55971 0.1224 
928.965309 0.1221 
932.383439 0.1218 
935.814146 0.1212 
939.257477 0.1209 
942.713477 0.1206 
946.182193 0.1203 
949.663673 0.12 
953.157963 0.1197 
956.66511 0.1191 
960.185161 0.1188 
963.718165 0.1185 
967.264168 0.1182 
970.823219 0.1179 
974.395365 0.1173 
977.980655 0.117 
981.579138 0.1167 
985.19086 0.1164 
988.815872 0.1161 
992.454223 0.1155 
996.105961 0.1152 
999.771135 0.1149 
1003.449795 0.1146 
1007.141991 0.1143 
1010.847772 0.114 
1014.567189 0.1137 
1018.300292 0.1131 
1022.04713 0.1128 
1025.807755 0.1125 
1029.582217 0.1122 
1033.370567 0.1119 
1037.172856 0.1116 
1040.989136 0.1113 
1044.819459 0.1107 
1048.663874 0.1104 
1052.522435 0.1101 
1056.395194 0.1098 
1060.282203 0.1095 
1064.183514 0.1092 
1068.09918 0.1089 
1072.029253 0.1083 
1075.973787 0.108 
1079.932835 0.1077 
1083.906451 0.1074 
1087.894687 0.1071 
1091.897598 0.1068 
1095.915238 0.1065 
1099.947661 0.1062 
1103.994921 0.1059 
1108.057073 0.1056 
1112.134171 0.105 
1116.226272 0.1047 
1120.333429 0.1044 
1124.455699 0.1041 
1128.593136 0.1038 
1132.745797 0.1035 
1136.913738 0.1032 
1141.097015 0.1029 
1145.295684 0.1026 
1149.509802 0.1023 
1153.739426 0.102 
1157.984613 0.1017 
1162.24542 0.1011 
1166.521905 0.1008 
1170.814125 0.1005 
1175.122139 0.1002 
1179.446003 0.0999 
1183.785778 0.0996 
1188.14152 0.0993 
1192.51329 0.099 
1196.901145 0.0987 
1201.305146 0.0984 
1205.725351 0.0981 
1210.16182 0.0978 
1214.614614 0.0975 
1219.083791 0.0972 
1223.569413 0.0969 
1228.071539 0.0966 
1232.590232 0.0963 
1237.12555 0.096 
1241.677557 0.0957 
1246.246312 0.0954 
1250.831878 0.0951 
1255.434317 0.0945 
1260.053691 0.0942 
1264.690061 0.0939 
1269.343492 0.0936 
1274.014044 0.0933 
1278.701782 0.093 
1283.406768 0.0927 
1288.129066 0.0924 
1292.86874 0.0921 
1297.625854 0.0918 
1302.400471 0.0915 
1307.192657 0.0912 
1312.002475 0.0909 
1316.829992 0.0906 
1321.675271 0.0903 
1326.538378 0.09 
1331.419379 0.0897 
1336.31834 0.0894 
1341.235326 0.0891 
1346.170405 0.0888 
1351.123642 0.0885 
1356.095105 0.0882 
1361.08486 0.0879 
1366.092975 0.0876 
1371.119517 0.087 
1376.164555 0.0867 
1381.228156 0.0867 
1386.310388 0.0864 
1391.41132 0.0861 
1396.531022 0.0858 
1401.669561 0.0855 
1406.827007 0.0852 
1412.003431 0.0849 
1417.198901 0.0846 
1422.413487 0.0843 
1427.647261 0.084 
1432.900293 0.0837 
1438.172653 0.0834 
1443.464413 0.0831 
1448.775643 0.0828 
1454.106417 0.0825 
1459.456805 0.0822 
1464.82688 0.0819 
1470.216714 0.0816 
1475.626379 0.0813 
1481.05595 0.0813 
1486.505499 0.081 
1491.9751 0.0807 
1497.464826 0.0804 
1502.974751 0.0801 
1508.50495 0.0798 
1514.055498 0.0795 
1519.626469 0.0792 
1525.217938 0.0789 
1530.829981 0.0786 
1536.462673 0.0786 
1542.116091 0.0783 
1547.790311 0.078 
1553.485409 0.0777 
1559.201463 0.0774 
1564.938548 0.0771 
1570.696743 0.0768 
1576.476126 0.0768 
1582.276773 0.0765 
1588.098765 0.0762 
1593.942178 0.0759 
1599.807092 0.0756 
1605.693586 0.0753 
1611.601739 0.075 
1617.531632 0.075 
1623.483343 0.0747 
1629.456954 0.0744 
1635.452545 0.0741 
1641.470196 0.0738 
1647.50999 0.0735 
1653.572007 0.0735 
1659.656329 0.0732 
1665.763038 0.0729 
1671.892217 0.0726 
1678.043949 0.0723 
1684.218315 0.072 
1690.415401 0.072 
1696.635288 0.0717 
1702.878062 0.0714 
1709.143806 0.0711 
1715.432604 0.0708 
1721.744543 0.0708 
1728.079706 0.0705 
1734.438179 0.0702 
1740.820049 0.0699 
1747.2254 0.0696 
1753.65432 0.0696 
1760.106896 0.0693 
1766.583213 0.069 
1773.08336 0.0687 
1779.607425 0.0684 
1786.155495 0.0684 
1792.727658 0.0681 
1799.324004 0.0678 
1805.944621 0.0675 
1812.589598 0.0675 
1819.259026 0.0672 
1825.952994 0.0669 
1832.671592 0.0666 
1839.414912 0.0666 
1846.183043 0.0663 
1852.976078 0.066 
1859.794108 0.0657 
1866.637225 0.0657 
1873.505521 0.0654 
1880.399089 0.0651 
1887.318022 0.0648 
1894.262413 0.0648 
1901.232356 0.0645 
1908.227945 0.0642 
1915.249275 0.0639 
1922.296439 0.0639 
1929.369533 0.0636 
1936.468653 0.0633 
1943.593894 0.063 
1950.745352 0.063 
1957.923124 0.0627 
1965.127307 0.0624 
1972.357998 0.0621 
1979.615294 0.0621 
1986.899293 0.0618 
1994.210094 0.0615 
2001.547795 0.0615 
2008.912494 0.0612 
2016.304293 0.0609 
2023.723289 0.0606 
2031.169584 0.0606 
2038.643277 0.0603 
2046.14447 0.06 
2053.673263 0.06 
2061.229759 0.0597 
2068.814059 0.0594 
2076.426265 0.0594 
2084.066481 0.0591 
2091.734808 0.0588 
2099.431351 0.0588 
2107.156214 0.0585 
2114.9095 0.0582 
2122.691315 0.0582 
2130.501763 0.0579 
2138.340949 0.0576 
2146.20898 0.0576 
2154.105961 0.0573 
2162.031999 0.057 
2169.987201 0.0567 
2177.971674 0.0567 
2185.985526 0.0564 
2194.028865 0.0561 
2202.101799 0.0561 
2210.204438 0.0558 
2218.33689 0.0558 
2226.499266 0.0555 
2234.691676 0.0552 
2242.914229 0.0552 
2251.167037 0.0549 
2259.450212 0.0546 
2267.763864 0.0546 
2276.108107 0.0543 
2284.483052 0.054 
2292.888813 0.054 
2301.325503 0.0537 
2309.793235 0.0537 
2318.292125 0.0534 
2326.822286 0.0531 
2335.383835 0.0531 
2343.976885 0.0528 
2352.601554 0.0525 
2361.257957 0.0525 
2369.946211 0.0522 
2378.666434 0.0522 
2387.418742 0.0519 
2396.203255 0.0516 
2405.020091 0.0516 
2413.869368 0.0513 
2422.751206 0.0513 
2431.665725 0.051 
2440.613045 0.0507 
2449.593286 0.0507 
2458.606571 0.0504 
2467.65302 0.0504 
2476.732755 0.0501 
2485.845899 0.0498 
2494.992575 0.0498 
2504.172906 0.0495 
2513.387016 0.0495 
2522.63503 0.0492 
2531.917071 0.0492 
2541.233266 0.0489 
2550.58374 0.0486 
2559.968619 0.0486 
2569.388029 0.0483 
2578.842099 0.0483 
2588.330955 0.048 
2597.854724 0.048 
2607.413537 0.0477 
2617.007521 0.0474 
2626.636807 0.0474 
2636.301523 0.0471 
2646.001801 0.0471 
2655.737771 0.0468 
2665.509564 0.0468 
2675.317313 0.0465 
2685.16115 0.0465 
2695.041206 0.0462 
2704.957617 0.0459 
2714.910515 0.0459 
2724.900035 0.0456 
2734.926311 0.0456 
2744.989479 0.0453 
2755.089674 0.0453 
2765.227033 0.045 
2775.401693 0.045 
2785.61379 0.0447 
2795.863462 0.0447 
2806.150849 0.0444 
2816.476087 0.0444 
2826.839318 0.0441 
2837.24068 0.0441 
2847.680314 0.0438 
2858.15836 0.0438 
2868.674961 0.0435 
2879.230257 0.0432 
2889.824392 0.0432 
2900.457507 0.0429 
2911.129748 0.0429 
2921.841257 0.0426 
2932.592179 0.0426 
2943.382658 0.0423 
2954.212842 0.0423 
2965.082875 0.042 
2975.992905 0.042 
2986.943078 0.0417 
2997.933542 0.0417 
3008.964445 0.0414 
3020.035937 0.0414 
3031.148167 0.0414 
3042.301284 0.0411 
3053.495438 0.0411 
3064.730782 0.0408 
3076.007466 0.0408 
3087.325643 0.0405 
3098.685465 0.0405 
3110.087086 0.0402 
3121.530659 0.0402 
3133.016338 0.0399 
3144.544279 0.0399 
3156.114638 0.0396 
3167.727569 0.0396 
3179.38323 0.0393 
3191.081778 0.0393 
3202.823371 0.039 
3214.608167 0.039 
3226.436326 0.0387 
3238.308006 0.0387 
3250.223368 0.0384 
3262.182573 0.0384 
3274.185781 0.0384 
3286.233156 0.0381 
3298.324858 0.0381 
3310.461053 0.0378 
3322.641902 0.0378 
3334.867571 0.0375 
3347.138224 0.0375 
3359.454027 0.0372 
3371.815146 0.0372 
3384.221748 0.0372 
3396.674 0.0369 
3409.17207 0.0369 
3421.716127 0.0366 
3434.306339 0.0366 
3446.942878 0.0363 
3459.625912 0.0363 
3472.355614 0.0363 
3485.132155 0.036 
3497.955707 0.036 
3510.826443 0.0357 
3523.744538 0.0357 
3536.710164 0.0354 
3549.723498 0.0354 
3562.784714 0.0354 
3575.893989 0.0351 
3589.051499 0.0351 
3602.257423 0.0348 
3615.511937 0.0348 
3628.815222 0.0345 
3642.167456 0.0345 
3655.56882 0.0345 
3669.019494 0.0342 
3682.51966 0.0342 
3696.0695 0.0339 
3709.669197 0.0339 
3723.318933 0.0339 
3737.018894 0.0336 
3750.769264 0.0336 
3764.570229 0.0333 
3778.421974 0.0333 
3792.324687 0.0333 
3806.278554 0.033 
3820.283765 0.033 
3834.340509 0.0327 
3848.448974 0.0327 
3862.609351 0.0327 
3876.821831 0.0324 
3891.086606 0.0324 
3905.403869 0.0324 
3919.773812 0.0321 
3934.196629 0.0321 
3948.672515 0.0318 
3963.201665 0.0318 
3977.784274 0.0318 
3992.420541 0.0315 
4007.110662 0.0315 
4021.854835 0.0312 
4036.65326 0.0312 
4051.506135 0.0312 
4066.413662 0.0309 
4081.37604 0.0309 
4096.393473 0.0309 
4111.466163 0.0306 
4126.594312 0.0306 
4141.778126 0.0306 
4157.017808 0.0303 
4172.313565 0.0303 
4187.665603 0.03 
4203.074129 0.03 
4218.53935 0.03 
4234.061476 0.0297 
4249.640715 0.0297 
4265.277278 0.0297 
4280.971376 0.0294 
4296.72322 0.0294 
4312.533024 0.0294 
4328.400999 0.0291 
4344.327361 0.0291 
4360.312324 0.0291 
4376.356104 0.0288 
4392.458916 0.0288 
4408.620979 0.0288 
4424.842511 0.0285 
4441.123729 0.0285 
4457.464855 0.0285 
4473.866107 0.0282 
4490.327708 0.0282 
4506.84988 0.0282 
4523.432845 0.0279 
4540.076827 0.0279 
4556.78205 0.0276 
4573.548741 0.0276 
4590.377124 0.0276 
4607.267428 0.0273 
4624.219879 0.0273 
4641.234707 0.0273 
4658.312141 0.0276 
4675.452412 0.027 
4692.65575 0.027 
4709.922388 0.0273 
4727.252559 0.0267 
4744.646496 0.0267 
4762.104434 0.0267 
4779.626609 0.0264 
4797.213256 0.0264 
4814.864614 0.0264 
4832.58092 0.0261 
4850.362413 0.0261 
4868.209333 0.0261 
4886.121921 0.0258 
4904.100418 0.0258 
4922.145067 0.0258 
4940.256112 0.0255 
4958.433796 0.0255 
4976.678365 0.0255 
4994.990065 0.0255 
5013.369143 0.0252 
5031.815846 0.0252 
5050.330425 0.0252 
5068.913128 0.0249 
5087.564206 0.0249 
5106.28391 0.0249 
5125.072494 0.0246 
5143.93021 0.0246 
5162.857314 0.0246 
5181.85406 0.0246 
5200.920704 0.0243 
5220.057504 0.0246 
5239.264718 0.0243 
5258.542605 0.024 
5277.891425 0.024 
5297.311439 0.024 
5316.80291 0.024 
5336.366099 0.0237 
5356.00127 0.0237 
5375.70869 0.0237 
5395.488623 0.0234 
5415.341336 0.0234 
5435.267097 0.0234 
5455.266176 0.0234 
5475.338841 0.0231 
5495.485363 0.0231 
5515.706014 0.0231 
5536.001068 0.0231 
5556.370797 0.0231 
5576.815477 0.0228 
5597.335382 0.0228 
5617.930791 0.0225 
5638.601981 0.0225 
5659.34923 0.0225 
5680.172819 0.0225 
5701.073029 0.0222 
5722.050141 0.0222 
5743.104438 0.0222 
5764.236204 0.0219 
5785.445725 0.0219 
5806.733287 0.0219 
5828.099176 0.0219 
5849.54368 0.0216 
5871.06709 0.0216 
5892.669696 0.0219 
5914.351788 0.0216 
5936.113659 0.0213 
5957.955604 0.021 
5979.877916 0.0213 
6001.880891 0.0213 
6023.964826 0.0213 
6046.130019 0.021 
6068.376768 0.021 
6090.705375 0.021 
6113.11614 0.0207 
6135.609366 0.0207 
6158.185355 0.0207 
6180.844413 0.0207 
6203.586844 0.0204 
6226.412957 0.0204 
6249.323058 0.0204 
6272.317457 0.0204 
6295.396464 0.0201 
6318.560391 0.0201 
6341.809549 0.0201 
6365.144252 0.0201 
6388.564816 0.0204 
6412.071555 0.0198 
6435.664788 0.0198 
6459.344832 0.0198 
6483.112006 0.0198 
6506.966632 0.0195 
6530.909032 0.0195 
6554.939527 0.0195 
6579.058443 0.0195 
6603.266104 0.0192 
6627.562837 0.0192 
6651.948971 0.0192 
6676.424833 0.0192 
6700.990754 0.0192 
6725.647065 0.0192 
6750.3941 0.0186 
6775.232191 0.0189 
6800.161674 0.0189 
6825.182885 0.0186 
6850.296162 0.0186 
6875.501843 0.0186 
6900.800268 0.0183 
6926.191779 0.0183 
6951.676718 0.0183 
6977.25543 0.0183 
7002.928258 0.0183 
7028.695549 0.0183 
7054.557651 0.018 
7080.514912 0.018 
7106.567684 0.018 
7132.716317 0.018 
7158.961163 0.018 
7185.302578 0.0174 
7211.740916 0.0177 
7238.276534 0.0174 
7264.90979 0.0177 
7291.641043 0.0177 
7318.470653 0.0174 
7345.398984 0.0174 
7372.426397 0.0174 
7399.553257 0.0174 
7426.779931 0.0171 
7454.106785 0.0171 
7481.534189 0.0171 
7509.062512 0.0171 
7536.692125 0.0171 
7564.423402 0.0168 
7592.256716 0.0168 
7620.192443 0.0168 
7648.230959 0.0168 
7676.372643 0.0168 
7704.617875 0.0165 
7732.967034 0.0165 
7761.420505 0.0165 
7789.97867 0.0165 
7818.641915 0.0165 
7847.410627 0.0162 
7876.285193 0.0162 
7905.266003 0.0162 
7934.353448 0.0162 
7963.547921 0.0162 
7992.849814 0.0159 
8022.259524 0.0159 
8051.777447 0.0159 
8081.403982 0.0159 
8111.139527 0.0159 
8140.984484 0.0159 
8170.939256 0.0153 
8201.004247 0.0156 
8231.179861 0.0156 
8261.466507 0.0156 
8291.864593 0.0156 
8322.374528 0.0153 
8352.996725 0.0153 
8383.731597 0.0153 
8414.579557 0.0153 
8445.541023 0.0153 
8476.616411 0.0153 
8507.806141 0.015 
8539.110634 0.015 
8570.530312 0.015 
8602.065599 0.015 
8633.71692 0.015 
8665.484702 0.0147 
8697.369374 0.0147 
8729.371365 0.0147 
8761.491108 0.0147 
8793.729035 0.0144 
8826.085582 0.0147 
8858.561185 0.0144 
8891.156282 0.0144 
8923.871313 0.0144 
8956.706719 0.0147 
8989.662942 0.0144 
9022.740429 0.0144 
9055.939624 0.0141 
9089.260975 0.0141 
9122.704932 0.0141 
9156.271947 0.0141 
9189.962472 0.0141 
9223.77696 0.0141 
9257.71587 0.0138 
9291.779657 0.0138 
9325.968783 0.0138 
9360.283707 0.0138 
9394.724893 0.0138 
9429.292806 0.0138 
9463.987911 0.0135 
9498.810677 0.0135 
9533.761574 0.0135 
9568.841072 0.0135 
9604.049646 0.0135 
9639.38777 0.0135 
9674.85592 0.0135 
9710.454575 0.0132 
9746.184216 0.0132 
9782.045324 0.0132 
9818.038383 0.0132 
9854.163879 0.0132 
9890.422298 0.0129 
9926.814131 0.0129 
9963.339867 0.0129 
10000.0 0.0129 


==> Fig_data/Fig_7/Fig_7c_thetamax.txt <==
M2 Thetamax
674.884917 0.1518 
682.362084 0.1506 
695.008572 0.1488 
702.708692 0.1473 
705.294311 0.1476 
707.889443 0.1467 
710.494124 0.1464 
713.108389 0.1461 
715.732273 0.1455 
721.00904 0.1449 
723.661994 0.1446 
726.32471 0.1437 
728.997224 0.1434 
731.679571 0.1434 
734.371788 0.1425 
737.07391 0.1422 
739.785976 0.1422 
742.50802 0.1413 
745.24008 0.1413 
747.982193 0.1404 
750.734395 0.1401 
753.496724 0.1398 
756.269217 0.1392 
759.051911 0.1392 
761.844845 0.1386 
764.648055 0.1374 
767.461579 0.1371 
770.285456 0.1377 
773.119723 0.1347 
775.964419 0.1359 
778.819582 0.1347 
781.68525 0.1344 
784.561463 0.1347 
787.448259 0.1338 
790.345676 0.1332 
793.253755 0.1332 
796.172534 0.1314 
799.102053 0.1317 
802.042351 0.1308 
804.993468 0.1314 
807.955443 0.1305 
810.928317 0.1299 
813.91213 0.1287 
816.906921 0.1284 
819.912732 0.129 
822.929603 0.1278 
825.957574 0.1272 
828.996687 0.1275 
832.046983 0.1278 
835.108502 0.1275 
838.181285 0.1251 
841.265375 0.1257 
844.360813 0.1254 
847.467641 0.1242 
850.5859 0.1245 
853.715633 0.1242 
856.856882 0.1233 
860.009689 0.123 
863.174096 0.1236 
866.350147 0.123 
869.537885 0.1218 
872.737352 0.1212 
875.948591 0.1212 
879.171646 0.1206 
882.40656 0.1197 
885.653377 0.1197 
888.912141 0.1197 
892.182895 0.1191 
895.465684 0.1188 
898.760552 0.1182 
902.067544 0.1179 
905.386703 0.1179 
908.718076 0.1164 
912.061706 0.1164 
915.417639 0.1155 
918.785921 0.1155 
922.166596 0.1146 
925.55971 0.114 
928.965309 0.1134 
932.383439 0.1137 
935.814146 0.1134 
939.257477 0.1131 
942.713477 0.1119 
946.182193 0.1131 
949.663673 0.1119 
953.157963 0.111 
956.66511 0.1113 
960.185161 0.111 
963.718165 0.1104 
967.264168 0.1098 
970.823219 0.1101 
974.395365 0.1083 
977.980655 0.1086 
981.579138 0.1089 
985.19086 0.1071 
988.815872 0.108 
992.454223 0.1071 
996.105961 0.1068 
999.771135 0.1071 
1003.449795 0.1056 
1007.141991 0.1053 
1010.847772 0.1053 
1014.567189 0.1053 
1018.300292 0.1047 
1022.04713 0.1041 
1025.807755 0.1035 
1029.582217 0.1038 
1033.370567 0.1032 
1037.172856 0.1029 
1040.989136 0.1029 
1044.819459 0.102 
1048.663874 0.1017 
1052.522435 0.1017 
1056.395194 0.1011 
1060.282203 0.1008 
1064.183514 0.0999 
1068.09918 0.0996 
1072.029253 0.0999 
1075.973787 0.099 
1079.932835 0.099 
1083.906451 0.0981 
1087.894687 0.0984 
1091.897598 0.0975 
1095.915238 0.0975 
1099.947661 0.0972 
1103.994921 0.0975 
1108.057073 0.0957 
1112.134171 0.0966 
1116.226272 0.0948 
1120.333429 0.0948 
1124.455699 0.0957 
1128.593136 0.0945 
1132.745797 0.0939 
1136.913738 0.0939 
1141.097015 0.0936 
1145.295684 0.0936 
1149.509802 0.0933 
1153.739426 0.093 
1157.984613 0.0924 
1162.24542 0.0921 
1166.521905 0.0915 
1170.814125 0.0915 
1175.122139 0.0909 
1179.446003 0.0912 
1183.785778 0.09 
1188.14152 0.0906 
1192.51329 0.0897 
1196.901145 0.0894 
1201.305146 0.0891 
1205.725351 0.0882 
1210.16182 0.0888 
1214.614614 0.0885 
1219.083791 0.0882 
1223.569413 0.0876 
1228.071539 0.087 
1232.590232 0.087 
1237.12555 0.087 
1241.677557 0.0858 
1246.246312 0.0861 
1250.831878 0.0858 
1255.434317 0.0858 
1260.053691 0.0846 
1264.690061 0.0849 
1269.343492 0.084 
1274.014044 0.084 
1278.701782 0.0834 
1283.406768 0.0834 
1288.129066 0.0828 
1292.86874 0.0828 
1297.625854 0.0828 
1302.400471 0.0822 
1307.192657 0.0822 
1312.002475 0.0819 
1316.829992 0.0813 
1321.675271 0.0813 
1326.538378 0.0807 
1331.419379 0.081 
1336.31834 0.0804 
1341.235326 0.0801 
1346.170405 0.0795 
1351.123642 0.0792 
1356.095105 0.0792 
1361.08486 0.0783 
1366.092975 0.0783 
1371.119517 0.0783 
1376.164555 0.0777 
1381.228156 0.0777 
1386.310388 0.0777 
1391.41132 0.0774 
1396.531022 0.0774 
1401.669561 0.0765 
1406.827007 0.0762 
1412.003431 0.0762 
1417.198901 0.0756 
1422.413487 0.0756 
1427.647261 0.075 
1432.900293 0.0753 
1438.172653 0.0744 
1443.464413 0.0744 
1448.775643 0.0741 
1454.106417 0.0738 
1459.456805 0.0735 
1464.82688 0.0732 
1470.216714 0.0732 
1475.626379 0.0729 
1481.05595 0.0723 
1486.505499 0.0723 
1491.9751 0.072 
1497.464826 0.0717 
1502.974751 0.0714 
1508.50495 0.0711 
1514.055498 0.0708 
1519.626469 0.0708 
1525.217938 0.0702 
1530.829981 0.0702 
1536.462673 0.0702 
1542.116091 0.0696 
1547.790311 0.0696 
1553.485409 0.0693 
1559.201463 0.069 
1564.938548 0.0687 
1570.696743 0.0684 
1576.476126 0.0681 
1582.276773 0.0678 
1588.098765 0.0678 
1593.942178 0.0675 
1599.807092 0.0672 
1605.693586 0.0669 
1611.601739 0.0666 
1617.531632 0.0663 
1623.483343 0.0663 
1629.456954 0.066 
1635.452545 0.0657 
1641.470196 0.0657 
1647.50999 0.0651 
1653.572007 0.0648 
1659.656329 0.0648 
1665.763038 0.0645 
1671.892217 0.0645 
1678.043949 0.0642 
1684.218315 0.0639 
1690.415401 0.0636 
1696.635288 0.0633 
1702.878062 0.0633 
1709.143806 0.0627 
1715.432604 0.0627 
1721.744543 0.0627 
1728.079706 0.0621 
1734.438179 0.0618 
1740.820049 0.0618 
1747.2254 0.0615 
1753.65432 0.0612 
1760.106896 0.0609 
1766.583213 0.0609 
1773.08336 0.0606 
1779.607425 0.0603 
1786.155495 0.0603 
1792.727658 0.0597 
1799.324004 0.0597 
1805.944621 0.0597 
1812.589598 0.0594 
1819.259026 0.0591 
1825.952994 0.0588 
1832.671592 0.0585 
1839.414912 0.0585 
1846.183043 0.0579 
1852.976078 0.0582 
1859.794108 0.0579 
1866.637225 0.0576 
1873.505521 0.0573 
1880.399089 0.0573 
1887.318022 0.057 
1894.262413 0.057 
1901.232356 0.0564 
1908.227945 0.0564 
1915.249275 0.0561 
1922.296439 0.0561 
1929.369533 0.0558 
1936.468653 0.0555 
1943.593894 0.0555 
1950.745352 0.0552 
1957.923124 0.0549 
1965.127307 0.0549 
1972.357998 0.0546 
1979.615294 0.0543 
1986.899293 0.0543 
1994.210094 0.054 
2001.547795 0.0537 
2008.912494 0.0537 
2016.304293 0.0534 
2023.723289 0.0534 
2031.169584 0.0531 
2038.643277 0.0528 
2046.14447 0.0525 
2053.673263 0.0525 
2061.229759 0.0522 
2068.814059 0.0522 
2076.426265 0.0519 
2084.066481 0.0516 
2091.734808 0.0516 
2099.431351 0.0513 
2107.156214 0.051 
2114.9095 0.051 
2122.691315 0.0507 
2130.501763 0.0504 
2138.340949 0.0504 
2146.20898 0.0501 
2154.105961 0.0501 
2162.031999 0.0498 
2169.987201 0.0498 
2177.971674 0.0495 
2185.985526 0.0492 
2194.028865 0.0489 
2202.101799 0.0489 
2210.204438 0.0486 
2218.33689 0.0486 
2226.499266 0.0483 
2234.691676 0.048 
2242.914229 0.048 
2251.167037 0.0477 
2259.450212 0.0477 
2267.763864 0.0474 
2276.108107 0.0471 
2284.483052 0.0471 
2292.888813 0.0468 
2301.325503 0.0468 
2309.793235 0.0465 
2318.292125 0.0465 
2326.822286 0.0462 
2335.383835 0.0462 
2343.976885 0.0459 
2352.601554 0.0456 
2361.257957 0.0456 
2369.946211 0.0453 
2378.666434 0.0453 
2387.418742 0.045 
2396.203255 0.045 
2405.020091 0.0447 
2413.869368 0.0447 
2422.751206 0.0444 
2431.665725 0.0441 
2440.613045 0.0441 
2449.593286 0.0438 
2458.606571 0.0438 
2467.65302 0.0435 
2476.732755 0.0435 
2485.845899 0.0432 
2494.992575 0.0432 
2504.172906 0.0429 
2513.387016 0.0429 
2522.63503 0.0426 
2531.917071 0.0426 
2541.233266 0.0423 
2550.58374 0.0423 
2559.968619 0.042 
2569.388029 0.042 
2578.842099 0.0417 
2588.330955 0.0414 
2597.854724 0.0414 
2607.413537 0.0411 
2617.007521 0.0411 
2626.636807 0.0408 
2636.301523 0.0408 
2646.001801 0.0408 
2655.737771 0.0405 
2665.509564 0.0405 
2675.317313 0.0402 
2685.16115 0.0399 
2695.041206 0.0399 
2704.957617 0.0399 
2714.910515 0.0396 
2724.900035 0.0396 
2734.926311 0.0393 
2744.989479 0.0393 
2755.089674 0.039 
2765.227033 0.039 
2775.401693 0.0387 
2785.61379 0.0387 
2795.863462 0.0384 
2806.150849 0.0384 
2816.476087 0.0381 
2826.839318 0.0381 
2837.24068 0.0378 
2847.680314 0.0378 
2858.15836 0.0378 
2868.674961 0.0375 
2879.230257 0.0372 
2889.824392 0.0372 
2900.457507 0.0372 
2911.129748 0.0369 
2921.841257 0.0369 
2932.592179 0.0366 
2943.382658 0.0366 
2954.212842 0.0363 
2965.082875 0.0363 
2975.992905 0.036 
2986.943078 0.036 
2997.933542 0.036 
3008.964445 0.0357 
3020.035937 0.0357 
3031.148167 0.0354 
3042.301284 0.0354 
3053.495438 0.0351 
3064.730782 0.0351 
3076.007466 0.0348 
3087.325643 0.0348 
3098.685465 0.0348 
3110.087086 0.0345 
3121.530659 0.0345 
3133.016338 0.0342 
3144.544279 0.0342 
3156.114638 0.0339 
3167.727569 0.0339 
3179.38323 0.0339 
3191.081778 0.0336 
3202.823371 0.0336 
3214.608167 0.0333 
3226.436326 0.0333 
3238.308006 0.0333 
3250.223368 0.033 
3262.182573 0.0327 
3274.185781 0.0327 
3286.233156 0.0327 
3298.324858 0.0327 
3310.461053 0.0324 
3322.641902 0.0324 
3334.867571 0.0321 
3347.138224 0.0321 
3359.454027 0.0321 
3371.815146 0.0318 
3384.221748 0.0318 
3396.674 0.0315 
3409.17207 0.0315 
3421.716127 0.0315 
3434.306339 0.0312 
3446.942878 0.0312 
3459.625912 0.0309 
3472.355614 0.0309 
3485.132155 0.0309 
3497.955707 0.0306 
3510.826443 0.0306 
3523.744538 0.0306 
3536.710164 0.0303 
3549.723498 0.0303 
3562.784714 0.03 
3575.893989 0.03 
3589.051499 0.03 
3602.257423 0.0297 
3615.511937 0.0297 
3628.815222 0.0297 
3642.167456 0.0294 
3655.56882 0.0294 
3669.019494 0.0291 
3682.51966 0.0291 
3696.0695 0.0291 
3709.669197 0.0288 
3723.318933 0.0288 
3737.018894 0.0288 
3750.769264 0.0285 
3764.570229 0.0285 
3778.421974 0.0285 
3792.324687 0.0282 
3806.278554 0.0282 
3820.283765 0.0282 
3834.340509 0.0279 
3848.448974 0.0282 
3862.609351 0.0279 
3876.821831 0.0276 
3891.086606 0.0276 
3905.403869 0.0273 
3919.773812 0.0273 
3934.196629 0.0273 
3948.672515 0.027 
3963.201665 0.027 
3977.784274 0.027 
3992.420541 0.027 
4007.110662 0.0267 
4021.854835 0.0267 
4036.65326 0.0267 
4051.506135 0.0264 
4066.413662 0.0264 
4081.37604 0.0261 
4096.393473 0.0261 
4111.466163 0.0261 
4126.594312 0.0261 
4141.778126 0.0258 
4157.017808 0.0261 
4172.313565 0.0258 
4187.665603 0.0255 
4203.074129 0.0255 
4218.53935 0.0255 
4234.061476 0.0252 
4249.640715 0.0252 
4265.277278 0.0252 
4280.971376 0.0255 
4296.72322 0.0249 
4312.533024 0.0252 
4328.400999 0.0246 
4344.327361 0.0246 
4360.312324 0.0246 
4376.356104 0.0246 
4392.458916 0.0243 
4408.620979 0.0243 
4424.842511 0.0243 
4441.123729 0.024 
4457.464855 0.024 
4473.866107 0.024 
4490.327708 0.024 
4506.84988 0.0237 
4523.432845 0.0237 
4540.076827 0.0237 
4556.78205 0.0234 
4573.548741 0.0237 
4590.377124 0.0234 
4607.267428 0.0231 
4624.219879 0.0234 
4641.234707 0.0231 
4658.312141 0.0225 
4675.452412 0.0228 
4692.65575 0.0228 
4709.922388 0.0228 
4727.252559 0.0225 
4744.646496 0.0225 
4762.104434 0.0225 
4779.626609 0.0222 
4797.213256 0.0222 
4814.864614 0.0222 
4832.58092 0.0222 
4850.362413 0.0219 
4868.209333 0.0219 
4886.121921 0.0213 
4904.100418 0.0219 
4922.145067 0.0216 
4940.256112 0.0216 
4958.433796 0.0219 
4976.678365 0.0216 
4994.990065 0.0213 
5013.369143 0.0213 
5031.815846 0.0213 
5050.330425 0.021 
5068.913128 0.021 
5087.564206 0.021 
5106.28391 0.021 
5125.072494 0.0207 
5143.93021 0.0207 
5162.857314 0.0207 
5181.85406 0.0213 
5200.920704 0.0204 
5220.057504 0.0207 
5239.264718 0.021 
5258.542605 0.0204 
5277.891425 0.0201 
5297.311439 0.0201 
5316.80291 0.0201 
5336.366099 0.0201 
5356.00127 0.0201 
5375.70869 0.0198 
5395.488623 0.0198 
5415.341336 0.0195 
5435.267097 0.0195 
5455.266176 0.0198 
5475.338841 0.0195 
5495.485363 0.0195 
5515.706014 0.0198 
5536.001068 0.0192 
5556.370797 0.0192 
5576.815477 0.0192 
5597.335382 0.0192 
5617.930791 0.0189 
5638.601981 0.0189 
5659.34923 0.0189 
5680.172819 0.0189 
5701.073029 0.0186 
5722.050141 0.0189 
5743.104438 0.0186 
5764.236204 0.0186 
5785.445725 0.0186 
5806.733287 0.0183 
5828.099176 0.018 
5849.54368 0.0183 
5871.06709 0.0183 
5892.669696 0.018 
5914.351788 0.018 
5936.113659 0.018 
5957.955604 0.018 
5979.877916 0.0177 
6001.880891 0.0177 
6023.964826 0.0177 
6046.130019 0.0177 
6068.376768 0.0177 
6090.705375 0.0174 
6113.11614 0.0174 
6135.609366 0.0174 
6158.185355 0.0174 
6180.844413 0.0171 
6203.586844 0.0171 
6226.412957 0.0171 
6249.323058 0.0171 
6272.317457 0.0171 
6295.396464 0.0171 
6318.560391 0.0168 
6341.809549 0.0168 
6365.144252 0.0165 
6388.564816 0.0165 
6412.071555 0.0165 
6435.664788 0.0165 
6459.344832 0.0165 
6483.112006 0.0165 
6506.966632 0.0165 
6530.909032 0.0162 
6554.939527 0.0159 
6579.058443 0.0162 
6603.266104 0.0159 
6627.562837 0.0159 
6651.948971 0.0162 
6676.424833 0.0159 
6700.990754 0.0159 
6725.647065 0.0156 
6750.3941 0.0156 
6775.232191 0.0156 
6800.161674 0.0156 
6825.182885 0.0156 
6850.296162 0.0153 
6875.501843 0.0153 
6900.800268 0.0153 
6926.191779 0.0153 
6951.676718 0.0153 
6977.25543 0.0153 
7002.928258 0.015 
7028.695549 0.0147 
7054.557651 0.015 
7080.514912 0.015 
7106.567684 0.015 
7132.716317 0.0147 
7158.961163 0.0147 
7185.302578 0.0147 
7211.740916 0.0147 
7238.276534 0.0147 
7264.90979 0.0144 
7291.641043 0.0144 
7318.470653 0.0144 
7345.398984 0.0144 
7372.426397 0.0144 
7399.553257 0.0144 
7426.779931 0.0141 
7454.106785 0.0141 
7481.534189 0.0141 
7509.062512 0.0141 
7536.692125 0.0141 
7564.423402 0.0138 
7592.256716 0.0141 
7620.192443 0.0138 
7648.230959 0.0138 
7676.372643 0.0138 
7704.617875 0.0135 
7732.967034 0.0135 
7761.420505 0.0135 
7789.97867 0.0135 
7818.641915 0.0135 
7847.410627 0.0135 
7876.285193 0.0132 
7905.266003 0.0132 
7934.353448 0.0132 
7963.547921 0.0132 
7992.849814 0.0132 
8022.259524 0.0132 
8051.777447 0.0129 
8081.403982 0.0129 
8111.139527 0.0129 
8140.984484 0.0129 
8170.939256 0.0129 
8201.004247 0.0132 
8231.179861 0.0126 
8261.466507 0.0126 
8291.864593 0.0126 
8322.374528 0.0126 
8352.996725 0.0126 
8383.731597 0.0126 
8414.579557 0.0123 
8445.541023 0.0123 
8476.616411 0.0126 
8507.806141 0.0123 
8539.110634 0.0123 
8570.530312 0.0123 
8602.065599 0.012 
8633.71692 0.0123 
8665.484702 0.012 
8697.369374 0.012 
8729.371365 0.012 
8761.491108 0.0117 
8793.729035 0.012 
8826.085582 0.0117 
8858.561185 0.0117 
8891.156282 0.0117 
8923.871313 0.0117 
8956.706719 0.0117 
8989.662942 0.0114 
9022.740429 0.0114 
9055.939624 0.0114 
9089.260975 0.0114 
9122.704932 0.0114 
9156.271947 0.0114 
9189.962472 0.0114 
9223.77696 0.0111 
9257.71587 0.0111 
9291.779657 0.0111 
9325.968783 0.0111 
9360.283707 0.0111 
9394.724893 0.0111 
9429.292806 0.0111 
9463.987911 0.0108 
9498.810677 0.0108 
9533.761574 0.0108 
9568.841072 0.0108 
9604.049646 0.0108 
9639.38777 0.0108 
9674.85592 0.0108 
9710.454575 0.0105 
9746.184216 0.0108 
9782.045324 0.0105 
9818.038383 0.0105 
9854.163879 0.0105 
9890.422298 0.0105 
9926.814131 0.0105 
9963.339867 0.0105 
10000.0 0.0105 


==> Fig_data/Fig_7/Fig_7d.txt <==
M2 HLLHC ILC500 FCCee HLLHC_m2_111_mins ILC500_m2_111_mins FCCee_m2_111_mins 
255.0 0.0786 0.0705 0.0675 0.0041684937030037105 0.9662018173211598 0.9691953798813537 
258.785309 0.0789 0.0705 0.0675 0.004497744975049037 0.9661985811615625 0.9691902051859728 
260.0 0.0789 0.0705 0.0675 0.004553374000432621 0.966199934654614 0.9691766797638063 
262.626808 0.0786 0.0705 0.0675 0.004606253505485877 0.9661988547230788 0.9691862390623112 
266.525331 0.0786 0.0705 0.0675 0.004687033477109655 0.9662141698798896 0.9691788675116656 
270.0 0.0786 0.0705 0.0675 0.004724836882832377 0.9662342844820081 0.9691796821197545 
270.481726 0.0786 0.0705 0.0675 0.004727570868634612 0.966197475195068 0.9691763443929419 
274.49685 0.0783 0.0705 0.0675 0.004718733462463626 0.9662201403236175 0.9692076897574747 
278.571577 0.078 0.0705 0.0675 0.004697273947865226 0.966195301194756 0.9691768626624696 
280.0 0.0777 0.0705 0.0675 0.00465566620444833 0.9661973546115461 0.969198746849461 
282.70679 0.0774 0.0705 0.0675 0.004622407107374348 0.966210120508631 0.9692035248427348 
286.903388 0.0771 0.0705 0.0675 0.004579849670827893 0.966223406631206 0.9691873094723338 
290.0 0.0768 0.0705 0.0675 0.004533347952197975 0.9662181870548361 0.9691771534240139 
291.162281 0.0765 0.0705 0.0675 0.004492781859356679 0.9661962746592581 0.969186528330008 
295.484395 0.0759 0.0705 0.0675 0.00441135758165784 0.9662151897782308 0.9691876944413427 
299.870668 0.0753 0.0705 0.0675 0.004319414291178018 0.9661924455194835 0.9691934586706599 
300.0 0.0753 0.0705 0.0675 0.0043200709315997215 0.9662142707911265 0.9691749354747993 
304.322053 0.0747 0.0705 0.0675 0.004232551322654427 0.9662110773824829 0.9691961485025015 
308.839515 0.0738 0.0705 0.0675 0.004101582308855095 0.9661941238193699 0.9691734045237307 
310.0 0.0735 0.0705 0.0675 0.004068712065490467 0.9662042860152792 0.9691855238657411 
313.424036 0.0729 0.0705 0.0675 0.003979579797079763 0.9661933979218348 0.9692088552497785 
318.076611 0.0723 0.0705 0.0675 0.0038920039878569263 0.9661922210317991 0.9691890319283393 
320.0 0.072 0.0705 0.0675 0.00384328253360196 0.9661936136838183 0.9692034942766558 
322.798251 0.0714 0.0705 0.0675 0.003767116873964679 0.9662011804286103 0.9691895233534269 
327.58998 0.0705 0.0705 0.0675 0.003644044931982911 0.966205457253929 0.9691918422243945 
330.0 0.0702 0.0702 0.0675 0.003596902741708393 0.966517633805446 0.9692027185386003 
332.45284 0.0696 0.0696 0.0675 0.0035246894131968007 0.9670996515489924 0.9691928076762302 
337.387885 0.0687 0.0687 0.0675 0.0034021866444064637 0.9680174310075019 0.9691858166772924 
340.0 0.0684 0.0684 0.0675 0.0033623055319007998 0.9683013787512753 0.9691883115099197 
342.396188 0.0678 0.0678 0.0675 0.0032886342240481575 0.9688864418637922 0.9691904807393886 
347.478836 0.0672 0.0672 0.0672 0.0032013271447792926 0.9694729201773911 0.9694729201773911 
350.0 0.0666 0.0666 0.0666 0.0031267741019399193 0.9700619904270504 0.9700619904270504 
352.636932 0.0663 0.0663 0.0663 0.0030788350487751 0.9703356970492777 0.9703356970492777 
357.871598 0.0657 0.0657 0.0657 0.0029808043133721183 0.9709188881247071 0.9709188881247071 
360.0 0.0654 0.0654 0.0654 0.00294073335038337 0.9712104379056316 0.9712104379056316 
363.183968 0.0648 0.0648 0.0648 0.0028566534042331593 0.9717621958447856 0.9717621958447856 
368.575197 0.0642 0.0642 0.0642 0.002766612793998688 0.9723106194068853 0.9723106194068853 
370.0 0.0642 0.0642 0.0642 0.002757594959861039 0.9723214740502246 0.9723214740502246 
374.046455 0.0636 0.0636 0.0636 0.0026728408888257757 0.9728604980500135 0.9728604980500135 
379.59893 0.0633 0.0633 0.0633 0.00260767271034228 0.9731312260803223 0.9731312260803223 
380.0 0.0633 0.0633 0.0633 0.0025985117855956037 0.9731737949708502 0.9731737949708502 
385.233829 0.0627 0.0627 0.0627 0.0025205664363835466 0.9736855057801075 0.9736855057801075 
390.0 0.0624 0.0624 0.0624 0.0024616615716398322 0.9739583954410657 0.9739583954410657 
390.952374 0.0624 0.0624 0.0624 0.0024554054051048463 0.9739517310283092 0.9739517310283092 
396.755806 0.0624 0.0624 0.0624 0.0024185028213228143 0.9739698518407276 0.9739698518407276 
400.0 0.0621 0.0621 0.0621 0.002370970385556046 0.974237912786244 0.974237912786244 
402.645387 0.0621 0.0621 0.0621 0.0023554753389916304 0.9742298263162461 0.9742298263162461 
408.622395 0.0621 0.0621 0.0621 0.0023126935699367447 0.9742343941486226 0.9742343941486226 
410.0 0.0621 0.0621 0.0621 0.0023089260504019138 0.9742206025883114 0.9742206025883114 
414.688128 0.0621 0.0621 0.0621 0.002279189319134323 0.9742157610257283 0.9742157610257283 
420.0 0.0624 0.0624 0.0624 0.0022704557075168353 0.9739618590366543 0.9739618590366543 
420.843903 0.0624 0.0624 0.0624 0.0022604783554553928 0.973981533273093 0.973981533273093 
427.091056 0.0627 0.0627 0.0627 0.0022507216208416613 0.9736877834234268 0.9736877834234268 
430.0 0.0627 0.0627 0.0627 0.002234197724960552 0.9736799224780139 0.9736799224780139 
433.430944 0.063 0.063 0.063 0.002232950849666817 0.9734296494699979 0.9734296494699979 
439.864943 0.0633 0.0633 0.0633 0.0022179071747619565 0.9731558208382505 0.9731558208382505 
440.0 0.0633 0.0633 0.0633 0.002217902921762268 0.9731455280176348 0.9731455280176348 
446.394451 0.0639 0.0639 0.0639 0.002225591517465272 0.9726171475690472 0.9726171475690472 
450.0 0.0642 0.0642 0.0642 0.0022331121361724563 0.9723627617409598 0.9723627617409598 
453.020885 0.0645 0.0645 0.0645 0.0022325837569369916 0.9720664762593164 0.9720664762593164 
459.745685 0.0651 0.0651 0.0651 0.002244008583263386 0.9714683578561348 0.9714683578561348 
460.0 0.0651 0.0651 0.0651 0.0022397499963925866 0.971474636617472 0.971474636617472 
466.570309 0.0657 0.0657 0.0657 0.002248839629408955 0.9709184682827156 0.9709184682827156 
470.0 0.066 0.066 0.066 0.0022560507888109115 0.9706565566929212 0.9706565566929212 
473.496241 0.0666 0.0666 0.0666 0.0022788602143943067 0.9701036817692733 0.9701036817692733 
480.0 0.0672 0.0672 0.0672 0.0022813501664038253 0.9694932292652093 0.9694932292652093 
480.524984 0.0672 0.0672 0.0672 0.002283982227629933 0.9694673588047786 0.9694673588047786 
487.658063 0.0681 0.0681 0.0675 0.002303080828803236 0.9686189761632542 0.9691960851807354 
490.0 0.0684 0.0684 0.0675 0.002321655158199644 0.9683048749847054 0.9691756118246476 
494.897029 0.069 0.069 0.0675 0.002336371083247416 0.9676988899092049 0.9692132501934222 
500.0 0.0699 0.0699 0.0675 0.002369336580073347 0.9668215376284953 0.9691901170790816 
502.243452 0.0702 0.0702 0.0675 0.0023844564960026453 0.966501247763073 0.9692152598338397 
509.698929 0.0711 0.0705 0.0675 0.002406480252228197 0.9662078938525156 0.9691919057893282 
510.0 0.0711 0.0705 0.0675 0.002409381899811371 0.9662188338916216 0.9692138725010343 
517.265076 0.0723 0.0705 0.0675 0.0024612088148037174 0.966199210507879 0.9691996728259333 
520.0 0.0726 0.0705 0.0675 0.002465616867913789 0.9662182786300109 0.969189895323549 
524.943539 0.0735 0.0705 0.0675 0.002505074413999337 0.9662460087711245 0.9692137070241481 
530.0 0.0741 0.0705 0.0675 0.0025218479190507862 0.9662473410355552 0.9691755290639015 
532.735983 0.0747 0.0705 0.0675 0.002548557539647351 0.9662303367018661 0.9692370022285879 
540.0 0.0756 0.0705 0.0675 0.0025760721887139303 0.9661983920303385 0.9692056758017561 
540.644101 0.0759 0.0705 0.0675 0.0025977990259330084 0.9662083837951904 0.9691734386931311 
548.66961 0.0771 0.0705 0.0675 0.0026426190162489724 0.9662042672463584 0.9691977585495672 
550.0 0.0774 0.0705 0.0675 0.0026614535908333725 0.9662380946367689 0.9691871639430657 
556.814252 0.0786 0.0705 0.0675 0.0027133765535685655 0.9662081504054776 0.9691838839457256 
560.0 0.0792 0.0705 0.0675 0.002747058380748174 0.966244111472505 0.9691916713724774 
565.079796 0.0801 0.0705 0.0675 0.002781945563077531 0.9662241263040036 0.9691762033542543 
570.0 0.081 0.0705 0.0675 0.0028118677519158772 0.9663055720014987 0.9692070134025119 
573.468037 0.0816 0.0705 0.0675 0.002846708530801477 0.9662023164010468 0.9691816210511979 
580.0 0.0828 0.0705 0.0675 0.0029100269414306366 0.9662540627906968 0.9692047607141111 
581.980796 0.0831 0.0705 0.0675 0.0029177506256791415 0.9662314376745486 0.9691976686635333 
590.0 0.0846 0.0705 0.0675 0.0029868944362868625 0.9662296875233558 0.9692134493623091 
590.619921 0.0846 0.0705 0.0675 0.0029903259560500653 0.9662111655265955 0.9691995850169899 
599.387288 0.0864 0.0705 0.0675 0.003071466128089809 0.9661979394464989 0.9692112049863432 
600.0 0.0864 0.0705 0.0675 0.0030874346505008264 0.9662157059588365 0.9691990595986926 
608.284801 0.0882 0.0705 0.0675 0.0031589379905778503 0.9663045738816284 0.9692265538736874 
610.0 0.0885 0.0705 0.0675 0.0031844796158414564 0.966205621715577 0.9692320511382433 
617.314392 0.09 0.0705 0.0675 0.0032692866741430193 0.9662226062356563 0.969181010136087 
620.0 0.0906 0.0705 0.0675 0.003306790094412083 0.9662017382522863 0.9691759820343828 
626.478021 0.0918 0.0705 0.0675 0.0033603622363322437 0.9662296371649739 0.9691912395801981 
630.0 0.0927 0.0705 0.0675 0.0034079945110672195 0.9662223205464539 0.9691985174361487 
635.777678 0.0939 0.0705 0.0675 0.0034682651115231543 0.966223217206814 0.9691799037652385 
640.0 0.0948 0.0705 0.0675 0.003511473386853735 0.9662180236559156 0.9691881410278674 
645.215383 0.0957 0.0705 0.0675 0.003562345079291564 0.9661947007856438 0.9692119807106246 
650.0 0.0969 0.0705 0.0675 0.0036254853892976257 0.966206537124058 0.9691990998440477 
654.793184 0.0978 0.0705 0.0675 0.003670157981672595 0.9662003854069909 0.9691961893780107 
660.0 0.099 0.0705 0.0675 0.0037419945329590924 0.9662039356947307 0.9691754816093902 
664.513162 0.0999 0.0705 0.0675 0.003787272379170946 0.9662106960947736 0.9692052963688745 
670.0 0.1011 0.0705 0.0675 0.0038630306702599933 0.9662407242585802 0.9691854511120412 
674.377426 0.102 0.0705 0.0675 0.0039221484979703155 0.9662121499311301 0.9691892433774447 
680.0 0.1032 0.0705 0.0675 0.00397472927468908 0.9662446254743109 0.9691854288374003 
684.388118 0.1041 0.0705 0.0675 0.004022166371460686 0.9662109502923526 0.9691995920287733 
690.0 0.1053 0.0705 0.0675 0.004103546717111145 0.9662719362113816 0.9692034605112988 
694.547413 0.1062 0.0705 0.0675 0.004164425928744407 0.9662437455925017 0.9691912913957385 
700.0 0.1074 0.0705 0.0675 0.004229234320691228 0.9663096994362628 0.9692057226028112 
704.857516 0.1083 0.0705 0.0675 0.004263066447510463 0.9661973303379963 0.9692099842835136 
710.0 0.1092 0.0705 0.0675 0.004316697788837828 0.9662135750447205 0.969186377797517 
715.320666 0.1104 0.0705 0.0675 0.00438076202204981 0.9662064539567161 0.9692038523778814 
720.0 0.1113 0.0705 0.0675 0.004467183938653431 0.9661973570499064 0.9692152169327871 
725.939134 0.1128 0.0705 0.0675 0.004547365113627226 0.9662174034488785 0.9692176277826082 
730.0 0.1137 0.0705 0.0675 0.004593405599579112 0.9662641267262989 0.9692627861394513 
736.715227 0.1149 0.0705 0.0675 0.004676131718673548 0.9662367419013411 0.9692076574495984 
740.0 0.1158 0.0705 0.0675 0.004742816571032344 0.9662243857239047 0.9691977132603412 
747.651284 0.1173 0.0705 0.0675 0.004828987264990141 0.966215650960951 0.9691859418620948 
750.0 0.1179 0.0705 0.0675 0.004862535063345715 0.9662068511693485 0.9691836424494458 
758.749679 0.1194 0.0705 0.0675 0.004968563770483694 0.966222594021469 0.9691902038764181 
760.0 0.12 0.0705 0.0675 0.004994024333210842 0.9661974109030348 0.9691913393708219 
770.0 0.1221 0.0705 0.0675 0.005120577459160468 0.96621417040427 0.9691962333185709 
770.012823 0.1221 0.0705 0.0675 0.005104423454644391 0.9662682275753336 0.9692042797023576 
780.0 0.1245 0.0705 0.0675 0.0052965154939027415 0.9662148076019612 0.9691790643146616 
781.443161 0.1245 0.0705 0.0675 0.0052890123724897205 0.966207967815175 0.969238975286575 
790.0 0.1269 0.0705 0.0675 0.005427403314892014 0.9662245010905623 0.9691990902907202 
793.043174 0.1275 0.0705 0.0675 0.005502216624770373 0.9662398666485061 0.9692198145605909 
800.0 0.1287 0.0705 0.0675 0.005593797237644096 0.966246034897894 0.9691769104656075 
804.815382 0.129 0.0705 0.0675 0.005660298524780001 0.9662020737966107 0.9692275275375267 
810.0 0.1305 0.0705 0.0675 0.005779856149080294 0.9662127552897629 0.9691755232814515 
816.762342 0.1302 0.0705 0.0675 0.005875489436128891 0.9661998062250415 0.9692186851093928 
820.0 0.1284 0.0705 0.0675 0.005966708243799755 0.9662444369343703 0.9692179624019113 
828.886645 0.1365 0.0705 0.0675 0.0060925887169167164 0.9662767533360043 0.9691922456292965 
830.0 0.1365 0.0705 0.0675 0.0061281054436618755 0.9662059035231735 0.969221618678105 
840.0 0.1392 0.0705 0.0675 0.006307981119657162 0.966251176758923 0.9692065095018854 
841.190927 0.1395 0.0705 0.0675 0.006307005482796064 0.9662218561790655 0.9691936216998209 
850.0 0.1419 0.0705 0.0675 0.006519624254565204 0.9662577472121656 0.9692052313916069 
853.677857 0.1431 0.0705 0.0675 0.006601606366447486 0.9662094583670404 0.9692535324350622 
860.0 0.1446 0.0705 0.0675 0.006740733734778874 0.9663355329603186 0.9692066782054922 
866.350147 0.1464 0.0705 0.0675 0.006877149104859364 0.9662131003210843 0.969204962679017 
870.0 0.1476 0.0705 0.0675 0.006963120823458586 0.9662306247933984 0.9691850520408787 
879.21055 0.15 0.0705 0.0675 0.007165243179067463 0.9661976281312825 0.9691987140803484 
880.0 0.1503 0.0705 0.0675 0.007149693961943933 0.9662050261313884 0.969266446315144 
890.0 0.153 0.0705 0.0675 0.007386152267418563 0.966329750676485 0.9692292174170175 
892.261857 0.1536 0.0705 0.0675 0.007401910265438189 0.9662305642038943 0.9692058126181543 
900.0 0.1557 0.0705 0.0675 0.007511073364369516 0.9662050034943128 0.9692229621089794 
905.506901 0.1572 0.0705 0.0675 0.007706316051312459 0.9662630133830271 0.9692144337236042 
910.0 0.1584 0.0705 0.0675 0.0078051234213730265 0.9662247019004658 0.9691947529277644 
918.94856 0.1608 0.0705 0.0675 0.007956573418354974 0.966218333404095 0.9691737593279219 
920.0 0.1611 0.0705 0.0675 0.008042667770131086 0.9662578672073354 0.9692647927332122 
930.0 0.1635 0.0705 0.0675 0.008223367515258562 0.966270568052497 0.9691869561185897 
932.589752 0.1641 0.0705 0.0675 0.008308844418568195 0.9662151024380549 0.9692012165478354 
940.0 0.1659 0.0705 0.0675 0.008465075742240247 0.9662200653146741 0.9692420887499956 
946.433438 0.1674 0.0705 0.0675 0.00852214546861838 0.9662429637114781 0.9691992662186513 
950.0 0.168 0.0705 0.0675 0.008524542390637721 0.9662276038783953 0.9692559191588994 
960.0 0.1701 0.0705 0.0675 0.008769626128867534 0.9662842672877364 0.9692303083651045 
960.482625 0.1704 0.0705 0.0675 0.008758437146169315 0.9662875675676902 0.969202310033663 
970.0 0.1719 0.0705 0.0675 0.008898049350998121 0.9662738166354647 0.9692046645705413 
974.740362 0.1728 0.0705 0.0675 0.008998364991180688 0.9662329653203484 0.9691859149707925 
980.0 0.1737 0.0705 0.0675 0.009026623453153073 0.9662370312954366 0.9693057765905413 
989.209747 0.1752 0.0705 0.0675 0.009174552661073055 0.9662108607781837 0.9692028985039374 
990.0 0.1752 0.0705 0.0675 0.009124830354887394 0.9662473566480679 0.9691834292882355 
1000.0 0.1764 0.0705 0.0675 0.009225886766749078 0.9662605781350647 0.9692023893790164 
1003.89392 0.177 0.0705 0.0675 0.009348772764305038 0.9662777275086406 0.969194266921783 
1018.79607 0.1785 0.0705 0.0675 0.00938179643173697 0.9662795464878141 0.969196651576098 
1033.919432 0.18 0.0705 0.0675 0.009425254887985198 0.966256921555055 0.9692665447810138 
1049.267292 0.1812 0.0705 0.0675 0.009517660622850864 0.9662163783273001 0.9693139172606449 
1064.84298 0.1824 0.0705 0.0675 0.009599091678913577 0.9662789463743527 0.9692134565640201 
1080.649879 0.1824 0.0705 0.0675 0.009499263773413312 0.9662137789516715 0.9692302474967383 
1096.691421 0.1824 0.0705 0.0675 0.009520997266647818 0.9662093850366288 0.9692326767827543 
1112.971089 0.1824 0.0705 0.0675 0.009425452080553953 0.9662880501249119 0.9692539454287318 
1129.492418 0.1824 0.0705 0.0675 0.009465759544584163 0.966211654536897 0.9692261605578407 
1146.258996 0.1824 0.0705 0.0675 0.00937278367583051 0.9662065405894951 0.9691898463518445 
1163.274463 0.1824 0.0705 0.0675 0.009394694842500101 0.9662458079092432 0.9692534745425421 
1180.542513 0.1824 0.0705 0.0675 0.009291557896279104 0.9663003786448808 0.9692263830899861 
1198.066896 0.1824 0.0705 0.0675 0.009186569406279986 0.9662396995165901 0.96917951523409 
1215.851417 0.1824 0.0705 0.0675 0.009210188846291248 0.9662386515919521 0.9692138288698164 
1233.899938 0.1824 0.0705 0.0675 0.009188789236272518 0.9662343544119835 0.969208344499383 
1252.216377 0.1824 0.0705 0.0675 0.009175761209710484 0.9662166840621083 0.9691887522736499 
1270.804712 0.1824 0.0705 0.0675 0.009108381342606836 0.9662259091798404 0.9692128679144694 
1289.668978 0.1824 0.0705 0.0675 0.009024822242646103 0.9662289726771814 0.9691867398921332 
1308.813272 0.1824 0.0705 0.0675 0.0090596963892194 0.9662404357003943 0.969216226571129 
1328.241751 0.1824 0.0705 0.0675 0.009007988753532165 0.9662131084547474 0.9692246677842842 
1347.958633 0.1824 0.0705 0.0675 0.009019393737555902 0.9662246793667272 0.9692355518142531 
1367.968199 0.1824 0.0705 0.0675 0.00892425985889504 0.9662495352369908 0.9691985498226428 
1388.274794 0.1824 0.0705 0.0675 0.00889218088926582 0.9662839187269434 0.9692216605312858 
1408.882827 0.1824 0.0705 0.0675 0.008886533561763173 0.9662104790503075 0.9691880898147479 
1429.796773 0.1824 0.0705 0.0675 0.008833475275876296 0.9663268491144861 0.9692476803034641 
1451.021173 0.1824 0.0705 0.0675 0.008863512022863432 0.9662365351991521 0.9691896801376326 
1472.560635 0.1824 0.0705 0.0675 0.008783032731498299 0.966294743824931 0.9692482080688051 
1494.419836 0.1824 0.0705 0.0675 0.008756434148922812 0.9663604660630002 0.9692287230345331 
1516.603523 0.1824 0.0705 0.0675 0.008747181236110268 0.9662055927774279 0.969197147194184 
1539.116513 0.1824 0.0702 0.0675 0.00874255972373442 0.9662062382095615 0.9693357796938232 
1561.963693 0.1824 0.0693 0.0675 0.00868091577642114 0.9662425418259551 0.9692545757126548 
1585.150024 0.1824 0.0684 0.0675 0.00869586124166304 0.9662006151508528 0.9692023598154931 
1608.680542 0.1824 0.0672 0.0672 0.008636324383203074 0.9662077500232767 0.969195474970401 
1632.560354 0.1824 0.0666 0.0666 0.008637833478588017 0.9662429502086165 0.9691867773841246 
1656.794647 0.1824 0.0657 0.0657 0.008619351354985049 0.9662178215947649 0.9692921933165928 
1681.388682 0.1824 0.0636 0.0636 0.008575261036065488 0.966259322807226 0.9693804126787936 
1706.3478 0.1824 0.0624 0.0624 0.008500042713579719 0.9661985358328365 0.9693199305587974 
1731.677419 0.1824 0.0624 0.0624 0.008534853890250051 0.9662460085082597 0.9692144603073517 
1757.38304 0.1824 0.0618 0.0618 0.008540553636631304 0.9662925512377691 0.969207162983915 
1783.470244 0.1824 0.0705 0.0606 0.008446008393666191 0.9662574759874434 0.9693182121371698 
1809.944696 0.1824 0.0705 0.06 0.008442336718932091 0.9662692107723742 0.9692334307903079 
1836.812144 0.1824 0.0705 0.0591 0.008434767717054785 0.9662168272048784 0.9692409433427978 
1864.078421 0.1824 0.0705 0.0675 0.008430680994315692 0.9662282917675193 0.969266366730114 
1891.749448 0.1824 0.0705 0.0675 0.008496357972730038 0.9662963530496247 0.9692565553126654 
1919.831234 0.1824 0.0705 0.0675 0.008399058602122146 0.9662258468707395 0.9693407202802854 
1948.329876 0.1824 0.0705 0.0675 0.008417174423087277 0.9663020938711836 0.9693026675847853 
1977.251561 0.1824 0.0705 0.0675 0.008453726621723815 0.9662584507873301 0.9693108538803932 
2006.60257 0.1824 0.0705 0.0675 0.008369568554485356 0.9664612612445838 0.969207883084863 
2036.389275 0.1824 0.0705 0.0675 0.00837616889334801 0.9662819714029952 0.9692373314899453 
2066.618145 0.1824 0.0705 0.0675 0.008339452648268289 0.9662216228308581 0.9693459309041473 
2097.295742 0.1824 0.0705 0.0675 0.008350034000383203 0.9662671523041866 0.9692930093623262 
2128.428729 0.1803 0.0705 0.0675 0.00823895552287586 0.9661946748863512 0.9694237462614307 
2160.023864 0.1776 0.0705 0.0675 0.008030864136239007 0.9662239193579277 0.9691810372953896 
2192.088008 0.1752 0.0705 0.0675 0.0078048433218170276 0.9662697431268408 0.9692045687008691 
2224.628124 0.1725 0.0705 0.0675 0.007520011291305865 0.9662502817559148 0.9691799932959719 
2257.651276 0.1701 0.0705 0.0675 0.007327267615622519 0.9662515121779018 0.9692101773659626 
2291.164636 0.1677 0.0705 0.0675 0.0071147165675755925 0.966218095504557 0.9693292575017359 
2325.17548 0.1653 0.0705 0.0675 0.0069393759039508614 0.9663472625152995 0.9693929482480801 
2359.691192 0.1629 0.0705 0.0675 0.006720433513720456 0.9662742013219499 0.969322605927123 
2394.719267 0.1608 0.0705 0.0675 0.006532484291800122 0.9662755962106407 0.9692387202229513 
2430.267312 0.1584 0.0705 0.0675 0.006360986598323484 0.9664467088415125 0.9693341283498768 
2466.343044 0.156 0.0705 0.0675 0.00617021194378671 0.966348087640682 0.9693211793849007 
2502.954296 0.1539 0.0705 0.0675 0.005970389108189141 0.966217341248343 0.9693519903168728 
2540.109019 0.1518 0.0705 0.0675 0.00581000832670941 0.9662190501567686 0.9692846219404108 
2577.81528 0.1494 0.0705 0.0675 0.005651141785270226 0.9664170946671046 0.96925200556425 
2616.081265 0.1473 0.0705 0.0675 0.0054775015167015904 0.9665212166638179 0.9693817049492275 
2654.915284 0.1452 0.0705 0.0675 0.00532700962016369 0.9662419149716113 0.969270691457831 
2694.325768 0.1431 0.0705 0.0675 0.005159404885574638 0.9662948325245129 0.9693405626155834 
2734.321275 0.141 0.0705 0.0675 0.005020005605847058 0.966216384181337 0.9692886372781105 
2774.91049 0.1392 0.0705 0.0675 0.004885951459545827 0.9664234985588225 0.9692536135660625 
2816.102225 0.1371 0.0705 0.0675 0.004742247707287078 0.9662735582346886 0.969265786639235 
2857.905424 0.1353 0.0705 0.0675 0.004614956234611572 0.966252982841714 0.9693448126777064 
2900.329165 0.1332 0.0705 0.0675 0.004465291328601037 0.9665588483051305 0.969227149572561 
2943.382658 0.1314 0.0705 0.0675 0.00433258489086532 0.966246352174103 0.969222026614479 
2987.075253 0.1293 0.0705 0.0675 0.004226840542606607 0.9663769707552033 0.9693432929871373 
3031.416435 0.1275 0.0705 0.0675 0.004095460843037728 0.9662113864831073 0.9692556635271973 
3076.415834 0.1257 0.0705 0.0675 0.003976656692149023 0.9662685320588946 0.9692486554646262 
3122.083219 0.1239 0.0705 0.0675 0.0038612759263758007 0.9663691556953952 0.969212112160925 
3168.428506 0.1221 0.0705 0.0675 0.0037455091776895785 0.966357184160035 0.9691982779199215 
3215.461759 0.1203 0.0705 0.0675 0.0036424102497784137 0.9662969616651889 0.9692453939738447 
3263.19319 0.1185 0.0705 0.0675 0.0035414162799101653 0.9662602417677255 0.9692467141248662 
3311.633163 0.117 0.0705 0.0675 0.003442228835271078 0.9663352682908676 0.9692525567333005 
3360.792196 0.1152 0.0705 0.0675 0.003332971450065266 0.966470439128885 0.9692665854698312 
3410.680962 0.1137 0.0705 0.0675 0.003240238985057381 0.9663561573619572 0.9692188405259039 
3461.310295 0.1119 0.0705 0.0675 0.003151859180232119 0.9662035895525302 0.9692967011612457 
3512.691187 0.1104 0.0705 0.0675 0.0030580982188173405 0.9663905045278308 0.9692806135223934 
3564.834795 0.1086 0.0705 0.0675 0.002967358305912671 0.9662536764858414 0.9692041635583438 
3617.752441 0.1071 0.0705 0.0675 0.0028868091983963538 0.9664498177633604 0.9693419743363249 
3671.455614 0.1056 0.0705 0.0675 0.002797414719887943 0.9664457212557654 0.9692096135068741 
3725.955976 0.1041 0.0705 0.0675 0.0027088319465955373 0.966311597071865 0.9692769459555584 
3781.265361 0.1026 0.0705 0.0675 0.0026411588788233784 0.9662051600765744 0.9693156402877757 
3837.395777 0.1011 0.0705 0.0675 0.002564763577617405 0.9662522973314123 0.9692335131797051 
3894.359413 0.0996 0.0705 0.0675 0.002490048955065388 0.9663055415536721 0.9693742209462888 
3952.168636 0.0981 0.0705 0.0675 0.002421182855285851 0.9663528194059533 0.9692898582835772 
4010.836 0.0966 0.0705 0.0675 0.0023496417370219343 0.9662877423706091 0.9691786301570708 
4070.374242 0.0954 0.0705 0.0675 0.0022703306444267473 0.9664408969138678 0.969295107844215 
4130.796291 0.0939 0.0705 0.0675 0.0022186236864149165 0.9664442464905953 0.969249788550885 
4192.115266 0.0927 0.0705 0.0675 0.002147326164871319 0.966263002803835 0.9692135108944225 
4254.344481 0.0912 0.0705 0.0675 0.0020888501628208976 0.9662971898518764 0.9692293020273756 
4317.497448 0.09 0.0705 0.0675 0.002026860882975649 0.9662445134165232 0.969205743175567 
4381.587879 0.0885 0.0705 0.0675 0.001971974498715406 0.9662355714580224 0.9692973390383255 
4446.629691 0.0873 0.0705 0.0675 0.0019013854389667837 0.9663093939253393 0.9691896841776011 
4512.637007 0.0861 0.0705 0.0675 0.001852636506792612 0.966245714388986 0.9693330760508876 
4579.624157 0.0849 0.0705 0.0675 0.0018022535398381685 0.9662628915217792 0.9694080904911329 
4647.605689 0.0837 0.0705 0.0675 0.0017521234050111218 0.9663048075783606 0.9692112069006689 
4716.596362 0.0825 0.0705 0.0675 0.001700276834347711 0.9663463254965186 0.9693295491048157 
4786.611156 0.0813 0.0705 0.0675 0.0016534449577836586 0.9664509769580303 0.9695398382945396 
4857.665274 0.0801 0.0705 0.0675 0.0016067940331828971 0.9662601941943681 0.9692364426865921 
4929.774145 0.0789 0.0705 0.0675 0.0015562878753356618 0.9664868510649901 0.9692650388447098 
5002.953424 0.0777 0.0705 0.0675 0.0015122021770969736 0.966328314160059 0.969276622137432 
5077.219002 0.0765 0.0705 0.0675 0.0014633951698230017 0.9662986134470859 0.9692799483139807 
5152.587004 0.0753 0.0705 0.0675 0.001426252003680851 0.9662506797668916 0.9692616261785928 
5229.073795 0.0744 0.0705 0.0675 0.0013828853546835717 0.9662107877443997 0.9694364621738583 
5306.695983 0.0732 0.0705 0.0675 0.0013411102432240756 0.9662001639986496 0.9692081529459754 
5385.470421 0.0723 0.0705 0.0675 0.0013089805462230962 0.9663551089085124 0.969221988054954 
5465.414214 0.0711 0.0705 0.0675 0.0012632579416034769 0.9663543718619128 0.9692510264175521 
5546.54472 0.0702 0.0702 0.0675 0.001233504918623911 0.9666667933079266 0.9691981063228371 
5628.879556 0.069 0.069 0.0675 0.001191576368165867 0.967855230122738 0.9692036910020172 
5712.436599 0.0681 0.0681 0.0675 0.0011592045162973478 0.9686256611358315 0.9692594194092636 
5797.233992 0.0672 0.0672 0.0672 0.001128504948382072 0.9696188374709845 0.9696188374709845 
5883.290147 0.066 0.066 0.066 0.0010888954134870403 0.97064424056495 0.97064424056495 
5970.623749 0.0651 0.0651 0.0651 0.0010597690212154774 0.9714824719119571 0.9714824719119571 
6059.253761 0.0642 0.0642 0.0642 0.0010307113174572791 0.9723531981113 0.9723531981113 
6149.199428 0.0633 0.0633 0.0633 0.0010017061864820347 0.9732058854329374 0.9732058854329374 
6240.48028 0.0624 0.0624 0.0624 0.0009734896727573163 0.9739536445496276 0.9739536445496276 
6333.116137 0.0615 0.0615 0.0615 0.0009457669878318959 0.9747885203354675 0.9747885203354675 
6427.127112 0.0606 0.0606 0.0606 0.0009180092628976344 0.9755785822639993 0.9755785822639993 
6522.533619 0.0597 0.0597 0.0597 0.0008920322404257918 0.9764363660825153 0.9764363660825153 
6619.356373 0.0588 0.0588 0.0588 0.0008644079989366448 0.9771552966577921 0.9771552966577921 
6717.616398 0.0579 0.0579 0.0579 0.0008382428269790171 0.9778886135484389 0.9778886135484389 
6817.335028 0.057 0.057 0.057 0.0008118309571696103 0.9786549401305021 0.9786549401305021 
6918.533917 0.0561 0.0561 0.0561 0.0007876793072552412 0.9794811845163165 0.9794811845163165 
7021.235037 0.0555 0.0555 0.0555 0.0007701536118336682 0.9798742127527433 0.9798742127527433 
7125.460688 0.0546 0.0546 0.0546 0.0007449080865680124 0.9806525948396201 0.9806525948396201 
7231.233501 0.0537 0.0537 0.0537 0.0007208480761319456 0.9813137225712031 0.9813137225712031 
7338.576443 0.0531 0.0531 0.0531 0.000704443737360796 0.9819213366349377 0.9819213366349377 
7447.51282 0.0522 0.0522 0.0522 0.0006813632832608557 0.9824497846401217 0.9824497846401217 
7558.066287 0.0516 0.0516 0.0516 0.0006576719493416932 0.9831012808095427 0.9831012808095427 
7670.260847 0.0507 0.0507 0.0507 0.0006427765688877492 0.9835213396283095 0.9835213396283095 
7784.120863 0.0501 0.0501 0.0501 0.000620355580495608 0.9843229580156752 0.9843229580156752 
7899.671056 0.0492 0.0492 0.0492 0.0006048174700368005 0.9846909918165345 0.9846909918165345 
8016.936517 0.0486 0.0486 0.0486 0.0005905364580405287 0.985005260516459 0.985005260516459 
8135.942707 0.0477 0.0477 0.0477 0.0005687039309076458 0.9856730984556175 0.9856730984556175 
8256.715466 0.0471 0.0471 0.0471 0.0005546701928904312 0.9860295767856112 0.9860295767856112 
8379.281018 0.0465 0.0465 0.0465 0.0005402166043001066 0.9866391808105552 0.9866391808105552 
8503.665975 0.0459 0.0459 0.0459 0.0005196454547029682 0.9871565238627357 0.9871565238627357 
8629.897346 0.045 0.045 0.045 0.000506213494520381 0.9874202338858259 0.9874202338858259 
8758.002539 0.0444 0.0444 0.0444 0.0004930160515473131 0.9878492308038602 0.9878492308038602 
8888.00937 0.0438 0.0438 0.0438 0.00047955542194377793 0.9881893610003564 0.9881893610003564 
9019.946068 0.0432 0.0432 0.0432 0.0004663797648299854 0.9886047374217011 0.9886047374217011 
9153.84128 0.0426 0.0426 0.0426 0.0004472743597017636 0.9891601946075311 0.9891601946075311 
9289.724079 0.042 0.042 0.042 0.0004351004520270981 0.9896886437008453 0.9896886437008453 
9427.623969 0.0414 0.0414 0.0414 0.0004222848762639765 0.9899421234805161 0.9899421234805161 
9567.570893 0.0408 0.0408 0.0408 0.00040992963804285717 0.990227377153485 0.990227377153485 
9709.595238 0.0402 0.0402 0.0402 0.0003978738320738205 0.9906506754899395 0.9906506754899395 
9853.727842 0.0396 0.0396 0.0396 0.0003862159906530059 0.9909923526349037 0.9909923526349037 
10000.0 0.039 0.039 0.039 0.0003744318838766611 0.9912101283359885 0.9912101283359885 


==> Fig_data/Fig_7/Fig_7e_a2.txt <==
M2 HLLHC ILC500 FCCee
255.0 3.594620334425326 3.595359528024505 3.5925007526441854 
258.785309 3.6551691659286893 3.6584465710131524 3.6602132385934385 
260.0 3.6629778198334986 3.6782780606989536 3.674865062604156 
262.626808 3.713118960233021 3.7267553166557414 3.719103669220066 
266.525331 3.7724304208247412 3.784843586548274 3.784022105918657 
270.0 3.8310290031524756 3.8498772643348342 3.8497930766447466 
270.481726 3.847784009683717 3.8556606750694455 3.8493810403923403 
274.49685 3.9121506245392768 3.927018350267937 3.9180841230433296 
278.571577 3.99380694550125 3.995417372910751 3.9920866362077096 
280.0 4.005601372480409 4.0172269792102595 4.026135707258919 
282.70679 4.060158741463253 4.072675263022334 4.056880079562942 
286.903388 4.140554547553228 4.145421708518646 4.14698562693109 
290.0 4.18056364072629 4.196044376575767 4.201721622576887 
291.162281 4.222133821265325 4.231168643994271 4.230831080334703 
295.484395 4.2838797245033735 4.300967057480318 4.3049564713710735 
299.870668 4.3753138717738285 4.392704295156121 4.379409161459684 
300.0 4.378460500679913 4.395916483624944 4.390565566195209 
304.322053 4.471631954416553 4.4688159480892065 4.472949773273353 
308.839515 4.542492055500507 4.567207047783988 4.562321320788275 
310.0 4.573437105549525 4.5943296118762635 4.577663821883784 
313.424036 4.646387015947935 4.6520766967158025 4.6463990796358265 
318.076611 4.739657839707263 4.750003417692591 4.7366075911793 
320.0 4.777912958338543 4.789868448817564 4.766503731866784 
322.798251 4.839480251683806 4.8234431548006205 4.837966532440136 
327.58998 4.927188148920923 4.941807569542842 4.927188148920923 
330.0 4.9622760058512325 4.984239024285102 4.9622760058512325 
332.45284 5.034979647611355 5.031327327600815 5.034979647611355 
337.387885 5.149706460917346 5.150540232781449 5.149706460917346 
340.0 5.202088406263105 5.203790654863421 5.202088406263105 
342.396188 5.241663534239443 5.2458648027245065 5.241663534239443 
347.478836 5.357201024884823 5.357201024884823 5.357201024884823 
350.0 5.414458953410382 5.414458953410382 5.414458953410382 
352.636932 5.485204962040219 5.485204962040219 5.485204962040219 
357.871598 5.589562599794119 5.589562599794119 5.589562599794119 
360.0 5.622176490749931 5.622176490749931 5.622176490749931 
363.183968 5.706243680267318 5.706243680267318 5.706243680267318 
368.575197 5.842404207365405 5.842404207365405 5.842404207365405 
370.0 5.876532688920447 5.876532688920447 5.876532688920447 
374.046455 5.968475056604703 5.968475056604703 5.968475056604703 
379.59893 6.1038202841451845 6.1038202841451845 6.1038202841451845 
380.0 6.108205707032351 6.108205707032351 6.108205707032351 
385.233829 6.227922524717621 6.227922524717621 6.227922524717621 
390.0 6.358571692991776 6.358571692991776 6.358571692991776 
390.952374 6.360382520726265 6.360382520726265 6.360382520726265 
396.755806 6.500835662028406 6.500835662028406 6.500835662028406 
400.0 6.596885409415228 6.596885409415228 6.596885409415228 
402.645387 6.670001045841687 6.670001045841687 6.670001045841687 
408.622395 6.818488659429157 6.818488659429157 6.818488659429157 
410.0 6.84663927262986 6.84663927262986 6.84663927262986 
414.688128 6.948281584596392 6.948281584596392 6.948281584596392 
420.0 7.109291770487975 7.109291770487975 7.109291770487975 
420.843903 7.1197995447329 7.1197995447329 7.1197995447329 
427.091056 7.272171263159226 7.272171263159226 7.272171263159226 
430.0 7.355370657234452 7.355370657234452 7.355370657234452 
433.430944 7.455650096767975 7.455650096767975 7.455650096767975 
439.864943 7.597884144475116 7.597884144475116 7.597884144475116 
440.0 7.620315734385443 7.620315734385443 7.620315734385443 
446.394451 7.784182371285361 7.784182371285361 7.784182371285361 
450.0 7.885520792311338 7.885520792311338 7.885520792311338 
453.020885 7.964322580231484 7.964322580231484 7.964322580231484 
459.745685 8.118117835098314 8.118117835098314 8.118117835098314 
460.0 8.145571282069161 8.145571282069161 8.145571282069161 
466.570309 8.326641033977118 8.326641033977118 8.326641033977118 
470.0 8.410210028918671 8.410210028918671 8.410210028918671 
473.496241 8.503959867253851 8.503959867253851 8.503959867253851 
480.0 8.681398662856362 8.681398662856362 8.681398662856362 
480.524984 8.703215908687982 8.703215908687982 8.703215908687982 
487.658063 8.878762955345648 8.883287594560963 8.878762955345648 
490.0 8.946377243335894 8.964735858843412 8.946377243335894 
494.897029 9.084619720926941 9.100692842069684 9.084619720926941 
500.0 9.215962126816738 9.238054392786456 9.215962126816738 
502.243452 9.2757513421638 9.317246051392328 9.2757513421638 
509.698929 9.466344378128941 9.509531747433599 9.479653693219607 
510.0 9.471020376828934 9.528101246508271 9.500226532809561 
517.265076 9.679940585635837 9.749981966904837 9.710321814935392 
520.0 9.757655037066833 9.828298347702905 9.790297877024223 
524.943539 9.860678940617724 9.970932892502539 9.93490447242791 
530.0 10.020253939390814 10.126535545964114 10.06946312878928 
532.735983 10.09296625948904 10.219417256182215 10.167995316475388 
540.0 10.288671182028873 10.438664023521003 10.35040115853873 
540.644101 10.264093581745003 10.442822231347781 10.4198712690745 
548.66961 10.523893091099634 10.699849925927163 10.657670392273712 
550.0 10.558141089160229 10.756019043843771 10.68080810203168 
556.814252 10.726003807507487 10.94523808813169 10.870277935538173 
560.0 10.818885234241558 11.072791964405134 11.005549266826277 
565.079796 10.93747487924131 11.225608099115101 11.162160609467465 
570.0 11.042384260387676 11.372909013829485 11.311302233750496 
573.468037 11.156834410944724 11.456382418175139 11.415785328394666 
580.0 11.314427463820575 11.675402508726046 11.637459518531852 
581.980796 11.350415062895733 11.756303488688165 11.69258746150181 
590.0 11.518530726413685 12.035465917287793 11.946767014641559 
590.619921 11.57659530654976 12.035031320550182 11.96811416011454 
599.387288 11.77283222702642 12.333033338835552 12.25248520967456 
600.0 11.789407396855967 12.351632059998607 12.265907976815544 
608.284801 11.987265007552077 12.602429998022709 12.51964040003538 
610.0 12.027333705447804 12.67957304550515 12.587161196969985 
617.314392 12.181680458253098 12.89043305420576 12.813086302630577 
620.0 12.232831418851662 13.007656062104049 12.925149503453078 
626.478021 12.37625960351954 13.235541261890871 13.123048740761392 
630.0 12.463251137435797 13.348445197289097 13.237994088757738 
635.777678 12.567176508094295 13.54305727537147 13.414765352347967 
640.0 12.647905957983985 13.697601698733761 13.560440489674587 
645.215383 12.767907183795934 13.865453790326756 13.759037796436877 
650.0 12.842540436626122 14.032735799129831 13.920388415698998 
654.793184 12.948994195623513 14.197283150162995 14.075157006564067 
660.0 13.012178099264826 14.38180223898397 14.250032311976101 
664.513162 13.107077799356434 14.546330314433686 14.409575950488293 
670.0 13.212951794440043 14.732932244606765 14.592484036167972 
674.377426 13.298045748022346 14.878277750107719 14.757437285691417 
680.0 13.396411833148145 15.067675904938715 14.943539662832848 
684.388118 13.42793910257263 15.237729029988072 15.082437532595941 
690.0 13.546812428275485 15.442652883963245 15.29346693087481 
694.547413 13.625381424464253 15.55156816917806 15.455559161844361 
700.0 13.716157960694085 15.768094480729694 15.597217452958883 
704.857516 13.758038946206511 15.944825896011533 15.809899803253751 
710.0 13.87559408817648 16.151899887484905 15.979145487567067 
715.320666 13.927253151517984 16.347702793365627 16.171053646316842 
720.0 13.981431584565712 16.514532866130878 16.338149795860573 
725.939134 14.060628702974888 16.711656765559212 16.5554999705376 
730.0 14.048437216477456 16.87905277390316 16.703523521919973 
736.715227 14.194224221306062 17.129912390364474 16.950885044513218 
740.0 14.201782323832335 17.206376225080376 17.056514250131148 
747.651284 14.292938950830608 17.493653122290063 17.326481530172686 
750.0 14.31612461535002 17.597301522686635 17.4342112698986 
758.749679 14.396450156551602 17.9415369779488 17.743581551190516 
760.0 14.39757212387617 17.963351133533852 17.782348836330186 
770.0 14.46891090249418 18.36417960099844 18.130982727555327 
770.012823 14.455490104257116 18.346641314312325 18.16362847268705 
780.0 14.499589116673587 18.71397140713703 18.495514552102474 
781.443161 14.532312549407386 18.786765702842956 18.566355127434708 
790.0 14.549726214355825 19.090999276139136 18.899482152201994 
793.043174 14.580909566737036 19.215377516885283 18.999790413248245 
800.0 14.629426915907558 19.490868318662997 19.22723894171334 
804.815382 14.70695462759179 19.66197391199823 19.41593637373934 
810.0 14.699627199555586 19.859885602110353 19.6011887301053 
816.762342 14.863102610481402 20.134301065078787 19.879369791173815 
820.0 15.062487636896714 20.21698767627081 19.966991059357635 
828.886645 -0.6976197978837533 20.59337096304148 20.30809135412375 
830.0 -0.7764277916179048 20.594091295149067 20.33217244644192 
840.0 -0.8213548877480699 20.99459322369652 20.756528528814336 
841.190927 -0.7636829103119815 21.038659587187237 20.769974244197257 
850.0 -0.774898389129135 21.377564362834153 21.064356067742875 
853.677857 -0.6000190233886709 21.554495624498227 21.245273947036754 
860.0 -0.7289879166483235 21.756995481433638 21.49024550541172 
866.350147 -0.5903142850777827 22.048910122711167 21.7371260544095 
870.0 -0.6357008686193868 22.159041182803946 21.87294324037419 
879.21055 -0.442439733285632 22.53403904397224 22.20382775132105 
880.0 -0.4933784732594395 22.570358775848153 22.2360459559401 
890.0 -0.5264505311203851 22.935029144015672 22.645605423836656 
892.261857 -0.4485749380243629 23.040271229241874 22.706511754653004 
900.0 -0.42453614505531645 23.36970333885035 22.993587193480163 
905.506901 -0.3474688093504623 23.55979043991412 23.222917422882773 
910.0 -0.5023244748594431 23.763183795940876 23.359883431971937 
918.94856 -0.30846464759707093 24.09282102962301 23.723960276230958 
920.0 -0.36265728945922504 24.124617040237986 23.800015696794684 
930.0 -0.23361895388771226 24.539506956500645 24.145895779825086 
932.589752 -0.2129554597482488 24.642095608236378 24.241683544903502 
940.0 -0.2668820157921745 24.936231022384472 24.548963434395866 
946.433438 -0.09028416217453294 25.060547400481557 24.790110116466096 
950.0 -0.28146788625067565 25.09645070537087 24.944540432580112 
960.0 -0.2826208960544774 25.099503782576786 25.096622862571063 
960.482625 -0.1560432746863638 25.080739209047223 25.094007663879896 
970.0 -0.0913050072248649 25.085289477927073 25.09717394841487 
974.740362 -0.14943698662334093 25.09990717970565 25.09591851111726 
980.0 -0.04363782828123952 25.0559374887267 25.087334317871644 
989.209747 0.013900209612801806 25.082779676304266 25.092128685170177 
990.0 -0.17331115078440096 25.0979047203514 25.086909927953233 
1000.0 0.12220894617523381 25.099768295490566 25.06771250316118 
1003.89392 -0.019351635154614133 25.0907901205498 25.094143162400634 
1018.79607 0.13153967829898727 25.089097968295412 25.08813648125387 
1033.919432 0.08158619267628886 25.088170826317743 25.09915366861288 
1049.267292 0.22497858725185482 25.07265159365063 25.072028085591644 
1064.84298 0.26825380726924664 25.09372020156902 25.083486872469543 
1080.649879 0.33840749963082617 25.077999735851943 25.09429857201726 
1096.691421 0.34173558641528157 25.098158311124898 25.09129789546614 
1112.971089 0.5115405967942119 25.09558143109632 25.068122293901663 
1129.492418 0.6344222040216492 25.099581452005676 25.099764135137118 
1146.258996 0.48671115066863013 25.09622724587551 25.083446882201315 
1163.274463 0.43990618462935993 25.09597134278492 25.09356592090751 
1180.542513 0.48310078026339065 25.08984868196297 25.093775408149476 
1198.066896 0.4447874916675949 25.086834167522653 25.09241125316789 
1215.851417 0.6201282421435166 -1.064577297104039 -1.124738879070123 
1233.899938 0.8146873206530634 -1.1381228099956364 -1.0095670242222945 
1252.216377 0.661956467517343 -1.0386625655812496 -0.9983838194129182 
1270.804712 0.8025853243647627 -1.104549644659067 -0.9574616482050493 
1289.668978 0.8052878585359222 -1.0590218824203568 -1.1246753340957323 
1308.813272 1.0647165149225963 -0.971656117086753 -1.0873562284754292 
1328.241751 1.0710349699600394 -0.9824767285634515 -0.9169775972191898 
1347.958633 1.233499378935841 -0.9686316496026062 -0.933701452939832 
1367.968199 1.030946648595466 -0.9067279206588659 -0.9877027903232798 
1388.274794 1.0452524574145947 -1.1081186958152474 -0.9678467488877063 
1408.882827 1.3485809192251583 -0.9444574944470907 -1.0619897737285249 
1429.796773 1.0582608483394225 -0.8944456881124805 -0.9886762255655841 
1451.021173 1.302994333695351 -0.9401041082218775 -0.9851555410404238 
1472.560635 1.3925216620496075 -0.9174775792009553 -0.862817108015631 
1494.419836 1.4396082895069258 -1.0873253876857012 -0.8577163724516161 
1516.603523 1.5379479180569269 -0.7714032311138892 -0.7964021133036514 
1539.116513 1.4931235149840063 -0.9979381170023525 -0.8284867638460036 
1561.963693 1.6930316329986095 -0.8773707782893703 -0.9409351772402132 
1585.150024 1.6221073873352454 -0.8892021131984365 -0.7626222268061542 
1608.680542 1.5659396636430625 -0.8879327472192369 -0.7220682339261089 
1632.560354 1.6957107154894198 -0.844497843873738 -0.6756203673698242 
1656.794647 1.989068670747975 -0.6853464836490635 -0.8939717057123286 
1681.388682 1.9861193960935601 -0.7208198986400918 -0.844020217227619 
1706.3478 1.9429304389010973 -0.899100515699836 -0.6246209763176878 
1731.677419 2.025159804657709 -0.8071610502667945 -0.6345810861553969 
1757.38304 2.2362051126456963 -0.7678661538086828 -0.802266882436816 
1783.470244 2.335620574916491 -0.8174109393110847 -0.8443190356127941 
1809.944696 2.4339632108976383 -0.5251960031177654 -0.7433548190678367 
1836.812144 2.5305650440504674 -0.6500715925699616 -0.5314387404369758 
1864.078421 2.379970970479887 -0.6182808193661722 -0.5043862225086366 
1891.749448 2.626530695777743 -0.5706105094225911 -0.4651106675326697 
1919.831234 2.4202910424929316 -0.6661756568417383 -0.3668522511808865 
1948.329876 2.5982710176039054 -0.6757607565588897 -0.3057831338302637 
1977.251561 2.5224231830804973 -0.5627196715318639 -0.38286801700166384 
2006.60257 2.621996187226494 -0.45678296617618175 -0.4870475730875756 
2036.389275 2.7873291576375667 -0.5010756338622206 -0.5001163002840858 
2066.618145 2.9747871706898774 -0.3470610762664501 -0.43961261531115214 
2097.295742 2.9523153146074153 -0.513433063455432 -0.21833962044627775 
2128.428729 3.325722170574296 -0.43262390349066004 -0.4722716432945844 
2160.023864 2.8806172058198687 -0.3439187918684268 -0.32789912467141447 
2192.088008 3.2224226487297996 -0.44337193414124565 -0.36885539117759647 
2224.628124 3.223103996376209 -0.5389999942194486 -0.2433730256231743 
2257.651276 3.017152455320053 -0.40091751718686774 -0.11823561834704721 
2291.164636 2.8331561723943786 -0.3503249605798091 -0.0712587061738863 
2325.17548 3.021521933510394 -0.18088220541569244 -0.16467571174905116 
2359.691192 2.9854014105257836 -0.11124182009581274 -0.06150484430401226 
2394.719267 3.2462870066848506 -0.3132011922957467 0.016648044166293285 
2430.267312 2.760798473420752 -0.3272721016152733 -0.2348616727152688 
2466.343044 3.236919589942894 -0.1723428726565639 0.07420212433429008 
2502.954296 2.9795314481490545 -0.13899949293637537 0.10201925689921332 
2540.109019 3.510459152431089 0.04554039686500033 0.08094590385982592 
2577.81528 3.0570236547429888 -0.12746461136691556 0.16170150925817506 
2616.081265 3.1532146060925754 0.10810342651322813 0.04563688757908402 
2654.915284 2.8109154560235057 0.2305559305146616 0.20507602507778433 
2694.325768 3.2039190164976423 -0.03236766802540991 0.3358009167864999 
2734.321275 3.178586921479371 0.26076023286211036 0.329104480651643 
2774.91049 2.5602248226498663 0.18537746124408194 0.07521242629585245 
2816.102225 2.897450707915083 0.12602049849889685 0.19467161750020612 
2857.905424 4.056098294939017 0.19115667270108716 0.3890854135508661 
2900.329165 2.9844757436162173 -0.15069194374720585 0.39552182161650684 
2943.382658 2.8331415579599746 0.22786085101132958 0.6515876205705906 
2987.075253 3.162624263111943 0.5817867424892897 0.4044246050234541 
3031.416435 2.994314888406274 0.3024526532487499 0.6577909493747915 
3076.415834 2.841828130319895 0.4622114512782476 0.39962227229481684 
3122.083219 3.0802271891860302 0.4355340530343552 0.5947531110479858 
3168.428506 3.0947023618192997 0.4084346833475223 0.6379755905066169 
3215.461759 3.0723164796697766 0.47749700338453227 0.6807775704951062 
3263.19319 3.307425004435844 0.7994728720366968 0.7246097351497669 
3311.633163 2.816757357458391 0.4412667940160526 0.9942226824121736 
3360.792196 3.107101752883616 0.8077543583250693 0.6416726653401561 
3410.680962 3.714051742938743 0.8373773257820689 0.5657072412902018 
3461.310295 3.283684102667186 0.5489025247555528 1.0655974904648717 
3512.691187 3.0244028103402307 0.8689505345697812 0.6565245427404722 
3564.834795 3.1850289223396935 1.059046671998943 1.2386195223968208 
3617.752441 3.137421097033439 0.8854364689631051 1.39029209485963 
3671.455614 3.1413191863541012 1.1329694800200878 1.019946691116151 
3725.955976 3.382692614498387 0.8112887851091282 1.08295461966122 
3781.265361 2.4713711951124626 1.1986952289281367 1.5948961751919644 
3837.395777 3.193497093349654 1.4064137439958708 1.014493285089637 
3894.359413 2.9357651701733767 1.1238972957717888 1.1679574445765253 
3952.168636 2.8488888707495086 1.1989232664815717 1.5405061462071634 
4010.836 2.747468000636127 1.392670275400972 1.5526795344897808 
4070.374242 3.466974765437942 1.383160822911318 1.870182657660953 
4130.796291 2.8451618962718292 1.5880796146340366 1.8295616869858913 
4192.115266 3.429526679508565 1.6160995338252455 1.6437935350546269 
4254.344481 2.777761189898797 1.6245831034265628 1.5978905298670263 
4317.497448 3.6398830642155957 1.6812986757858033 1.8115627751038916 
4381.587879 2.793883904321574 1.7421658012844663 1.8703687034169665 
4446.629691 2.7415100187374914 1.6009026295270914 2.206816920855501 
4512.637007 2.9155192996059416 2.012481464677908 2.115105934102238 
4579.624157 1.9104357305286452 2.242009183116634 2.249672069616233 
4647.605689 -0.006601510342519212 1.6682346171375126 2.321238236831828 
4716.596362 0.3402295781132896 2.2004307479810636 1.8868467075708946 
4786.611156 0.14620355594438283 2.2143514357201486 2.4737227095361742 
4857.665274 2.43480831049325 2.0739699615257035 2.3070859882472927 
4929.774145 4.16497412784989 1.8452574394120465 2.259344165484123 
5002.953424 3.329720437199324 2.29445553354501 2.549225693236476 
5077.219002 3.0864647051436283 2.533369266629231 2.6864762841712295 
5152.587004 3.090090674132048 2.0956264609480115 2.3909451616714357 
5229.073795 1.2662208304731095 2.2719182984985897 2.6804867920055777 
5306.695983 3.053373261592724 2.616732275817549 2.4419667310599493 
5385.470421 2.308660226814766 2.68104599140624 2.800162645899614 
5465.414214 2.8906937059972355 2.8875002514171726 2.756577501586497 
5546.54472 0.4315315923751113 2.66728300712637 0.4315315923751113 
5628.879556 3.0076981803541845 2.8623450676656024 3.0076981803541845 
5712.436599 3.0285409971468003 3.004717569118868 3.0285409971468003 
5797.233992 -1.3850545557775442 -1.3850545557775442 -1.3850545557775442 
5883.290147 3.187743348352525 3.187743348352525 3.187743348352525 
5970.623749 3.233818438176014 3.233818438176014 3.233818438176014 
6059.253761 3.164052519938137 3.164052519938137 3.164052519938137 
6149.199428 1.914398272758497 1.914398272758497 1.914398272758497 
6240.48028 4.44120805282938 4.44120805282938 4.44120805282938 
6333.116137 1.784173600097617 1.784173600097617 1.784173600097617 
6427.127112 3.3484960038736586 3.3484960038736586 3.3484960038736586 
6522.533619 1.7330347316523618 1.7330347316523618 1.7330347316523618 
6619.356373 2.946042754723061 2.946042754723061 2.946042754723061 
6717.616398 2.886760070395721 2.886760070395721 2.886760070395721 
6817.335028 3.193180330128696 3.193180330128696 3.193180330128696 
6918.533917 2.9303843863685373 2.9303843863685373 2.9303843863685373 
7021.235037 -0.46792653890832625 -0.46792653890832625 -0.46792653890832625 
7125.460688 3.1453376691937507 3.1453376691937507 3.1453376691937507 
7231.233501 3.2582514423906765 3.2582514423906765 3.2582514423906765 
7338.576443 1.4072606355115713 1.4072606355115713 1.4072606355115713 
7447.51282 3.3532355033047843 3.3532355033047843 3.3532355033047843 
7558.066287 -0.9341683010961468 -0.9341683010961468 -0.9341683010961468 
7670.260847 3.3183756046373922 3.3183756046373922 3.3183756046373922 
7784.120863 -2.403678032461606 -2.403678032461606 -2.403678032461606 
7899.671056 2.734267906685659 2.734267906685659 2.734267906685659 
8016.936517 0.21945484161974527 0.21945484161974527 0.21945484161974527 
8135.942707 2.6112507711772803 2.6112507711772803 2.6112507711772803 
8256.715466 2.847878999216313 2.847878999216313 2.847878999216313 
8379.281018 2.162157577341633 2.162157577341633 2.162157577341633 
8503.665975 6.2077490931685215 6.2077490931685215 6.2077490931685215 
8629.897346 3.2899620732972377 3.2899620732972377 3.2899620732972377 
8758.002539 3.319242663912597 3.319242663912597 3.319242663912597 
8888.00937 2.8151487268349324 2.8151487268349324 2.8151487268349324 
9019.946068 4.335567146975668 4.335567146975668 4.335567146975668 
9153.84128 -0.29551821842228065 -0.29551821842228065 -0.29551821842228065 
9289.724079 -1.0660411259312266 -1.0660411259312266 -1.0660411259312266 
9427.623969 3.855811690857644 3.855811690857644 3.855811690857644 
9567.570893 4.4718301355655665 4.4718301355655665 4.4718301355655665 
9709.595238 -0.4332641124469365 -0.4332641124469365 -0.4332641124469365 
9853.727842 -3.695107823805375 -3.695107823805375 -3.695107823805375 
10000.0 2.817806518074079 2.817806518074079 2.817806518074079 


==> Fig_data/Fig_7/Fig_7e_b3.txt <==
M2 HLLHC ILC500 FCCee
255.0 -132.37375334968226 -112.58603125169952 -120.75811303723322 
258.785309 -139.1378503831943 -121.3929199724057 -124.95957620755075 
260.0 -138.22471904756298 -117.20428422180044 -122.3491891857202 
262.626808 -139.71292414141863 -123.20585852640647 -129.6171290701643 
266.525331 -152.34359802464496 -131.9536395135135 -134.14078107804585 
270.0 -156.0385762910198 -131.34392243345678 -135.7892082141227 
270.481726 -157.7429616645859 -131.5134012503852 -137.44144716559845 
274.49685 -155.21605438026313 -135.30294758994864 -138.2641153399013 
278.571577 -165.87177417175008 -144.30643784144195 -146.57793141243974 
280.0 -164.53894569099748 -141.8053561889817 -150.6881357721477 
282.70679 -168.26576828080033 -146.89820829134533 -146.41665785350733 
286.903388 -172.40424555965433 -151.7458399981283 -158.55417186391446 
290.0 -175.047815225186 -151.6621987270214 -168.54387635610783 
291.162281 -180.2132090757359 -157.50714870971956 -167.82480944616714 
295.484395 -180.85426968913703 -163.62888197440066 -170.55408651594598 
299.870668 -191.14725361217347 -173.78922326244265 -181.3113430410374 
300.0 -185.2985516328681 -171.92671784877075 -181.2201667250215 
304.322053 -197.19015637716257 -178.2983912247173 -187.07226002232687 
308.839515 -193.4370220813296 -181.2978281948574 -190.4547014504319 
310.0 -201.27619879971735 -185.87308936309114 -196.91269449611355 
313.424036 -205.2388166336625 -188.4456434430267 -201.3014828175876 
318.076611 -210.6546346939092 -199.5793719047365 -206.23393380066136 
320.0 -212.34961410318715 -199.44158622788427 -203.62838435235722 
322.798251 -216.08499576446388 -197.77069568709885 -209.32655720720186 
327.58998 -213.56372290732247 -210.31272210742713 -213.56372290732247 
330.0 -213.5488413877963 -214.05872772233647 -213.5488413877963 
332.45284 -225.632665984735 -208.9578187675454 -225.632665984735 
337.387885 -230.03847982294747 -225.57206678820762 -230.03847982294747 
340.0 -233.48859591959717 -231.11444651599254 -233.48859591959717 
342.396188 -240.0897523821136 -238.97624927901984 -240.0897523821136 
347.478836 -243.55209588901494 -243.55209588901494 -243.55209588901494 
350.0 -236.25901928674784 -236.25901928674784 -236.25901928674784 
352.636932 -245.59587737781953 -245.59587737781953 -245.59587737781953 
357.871598 -247.9048137935299 -247.9048137935299 -247.9048137935299 
360.0 -257.2340485905397 -257.2340485905397 -257.2340485905397 
363.183968 -251.38232928270781 -251.38232928270781 -251.38232928270781 
368.575197 -258.9754085228526 -258.9754085228526 -258.9754085228526 
370.0 -266.4149983668651 -266.4149983668651 -266.4149983668651 
374.046455 -268.32676939135354 -268.32676939135354 -268.32676939135354 
379.59893 -275.99971231279596 -275.99971231279596 -275.99971231279596 
380.0 -278.4498544993096 -278.4498544993096 -278.4498544993096 
385.233829 -287.1198504007027 -287.1198504007027 -287.1198504007027 
390.0 -289.7366528588168 -289.7366528588168 -289.7366528588168 
390.952374 -281.82220549540693 -281.82220549540693 -281.82220549540693 
396.755806 -301.8539990484762 -301.8539990484762 -301.8539990484762 
400.0 -303.9090570773096 -303.9090570773096 -303.9090570773096 
402.645387 -308.40439470159345 -308.40439470159345 -308.40439470159345 
408.622395 -317.57843341678563 -317.57843341678563 -317.57843341678563 
410.0 -317.7683344982768 -317.7683344982768 -317.7683344982768 
414.688128 -314.1246397953803 -314.1246397953803 -314.1246397953803 
420.0 -340.4676186294216 -340.4676186294216 -340.4676186294216 
420.843903 -340.29374497213416 -340.29374497213416 -340.29374497213416 
427.091056 -345.0829791908077 -345.0829791908077 -345.0829791908077 
430.0 -361.68801475783926 -361.68801475783926 -361.68801475783926 
433.430944 -367.9016964978648 -367.9016964978648 -367.9016964978648 
439.864943 -370.1347873278105 -370.1347873278105 -370.1347873278105 
440.0 -378.05434300375896 -378.05434300375896 -378.05434300375896 
446.394451 -392.64977923781794 -392.64977923781794 -392.64977923781794 
450.0 -403.30644647363397 -403.30644647363397 -403.30644647363397 
453.020885 -414.60959442288663 -414.60959442288663 -414.60959442288663 
459.745685 -418.5335204871765 -418.5335204871765 -418.5335204871765 
460.0 -429.2110560964918 -429.2110560964918 -429.2110560964918 
466.570309 -448.25168015852023 -448.25168015852023 -448.25168015852023 
470.0 -455.35996037097425 -455.35996037097425 -455.35996037097425 
473.496241 -461.97056533684736 -461.97056533684736 -461.97056533684736 
480.0 -478.45623938677295 -478.45623938677295 -478.45623938677295 
480.524984 -485.86398606408625 -485.86398606408625 -485.86398606408625 
487.658063 -508.26985029215143 -504.93355613265453 -508.26985029215143 
490.0 -518.8900168479197 -507.11068581952554 -518.8900168479197 
494.897029 -531.2595650797346 -518.4844360819336 -531.2595650797346 
500.0 -550.2417434959268 -536.6233681367187 -550.2417434959268 
502.243452 -551.6091460188904 -529.3164980713202 -551.6091460188904 
509.698929 -562.8975560830856 -550.1631205796593 -570.8416628700954 
510.0 -573.2143315039787 -552.3789240565618 -571.0128193161115 
517.265076 -602.4644027233089 -562.5719063970032 -588.8275017753556 
520.0 -608.4628841762756 -577.5745184879875 -601.3197297325694 
524.943539 -636.3832206442746 -593.3721677016763 -608.6038753878008 
530.0 -649.6496764068288 -589.9797079617299 -604.2184253997159 
532.735983 -659.4547934607328 -601.4962782516097 -628.3532605785767 
540.0 -681.0135261358002 -620.473078559271 -638.2747665109005 
540.644101 -698.7850260927341 -611.5271350551338 -647.4498728008093 
548.66961 -723.4493810597735 -633.4949563804771 -664.7576093459645 
550.0 -724.6862359002432 -638.5566855644136 -667.0799784875448 
556.814252 -757.7153457113211 -667.677942267663 -662.4218502038987 
560.0 -771.9262988768635 -666.5770673078384 -695.4164937604694 
565.079796 -792.295332443183 -679.1026347440352 -702.6965373026196 
570.0 -795.1357172987382 -679.836208091069 -710.6421426267768 
573.468037 -830.3920445317335 -711.5166527531605 -727.3064820424147 
580.0 -856.9329109332464 -699.5954824929543 -743.3037771819695 
581.980796 -866.472393986694 -709.3431567632692 -751.5867354671266 
590.0 -890.9899237786592 -741.2882812091405 -765.1088858246069 
590.619921 -907.906893188876 -729.5569317133939 -770.8578624941858 
599.387288 -940.5816503065694 -764.5094011125864 -798.3902354333391 
600.0 -946.5442516257938 -765.093665936422 -799.4137467288954 
608.284801 -987.4036431445395 -773.5959605940393 -796.4268110026926 
610.0 -1003.5433156615331 -789.8737780873694 -826.3534543169867 
617.314392 -1036.858325492457 -782.0870219307985 -834.8871908573324 
620.0 -1058.4633324485537 -810.2756158957993 -848.4859507016763 
626.478021 -1072.9056123831217 -829.2745442232658 -870.5074476120296 
630.0 -1106.95110154439 -834.2228293348824 -884.0524295253438 
635.777678 -1122.4260911424624 -855.4803714948748 -878.7139669057856 
640.0 -1169.2071732518023 -869.2233113766674 -892.9164975351637 
645.215383 -1176.9771616003502 -878.3766300259815 -909.3607200205038 
650.0 -1201.2018479866902 -891.6758374148569 -929.9870574079891 
654.793184 -1244.1584733596428 -909.2977853789873 -948.4872015886044 
660.0 -1234.3017752849676 -919.1311077908822 -968.0538198906486 
664.513162 -1272.8533444138516 -937.317368546664 -977.0892141537975 
670.0 -1308.541533405472 -949.9736543438908 -970.8773450065851 
674.377426 -1350.8380544161964 -953.3846171214495 -1002.533518444211 
680.0 -1390.0403457725195 -970.0693485737725 -1006.2579996267018 
684.388118 -1370.297303310247 -989.3320534142349 -1013.5568447079904 
690.0 -1438.4726642920625 -1009.085535284366 -1037.1066923397666 
694.547413 -1463.9258181117534 -986.161144913955 -1063.4134592455866 
700.0 -1510.0919480940813 -1032.4171185774399 -1092.2435317622658 
704.857516 -1507.4478562116385 -1021.5069001323609 -1090.186766084646 
710.0 -1571.0786950884415 -1055.5716945607242 -1095.7640834087756 
715.320666 -1603.8409338958254 -1083.5503886925753 -1110.5304436180745 
720.0 -1607.0250135783856 -1085.9829857543523 -1125.4761679058233 
725.939134 -1672.5073226344293 -1084.6366306832497 -1142.9344343846287 
730.0 -1638.3476790915938 -1126.6917948074047 -1152.7767784313096 
736.715227 -1733.5492212760334 -1145.5803657605597 -1180.460902256074 
740.0 -1747.4889393144492 -1110.4360196308157 -1190.1661362740142 
747.651284 -1803.9090913614318 -1151.5278524552664 -1214.3804807241017 
750.0 -1821.7142136093146 -1161.5937802804706 -1233.6823890580745 
758.749679 -1860.2617857965834 -1213.661216456915 -1255.7159665575878 
760.0 -1873.6105441642123 -1185.851178593015 -1256.564886663357 
770.0 -1947.9604422236898 -1237.9114169079526 -1259.5553812519906 
770.012823 -1909.9770513990456 -1224.9925882731459 -1294.3175511644 
780.0 -1976.9786240457615 -1279.0017007867236 -1295.8590087853063 
781.443161 -1988.181232453141 -1269.25467724367 -1315.6997317366854 
790.0 -2054.047205220555 -1300.7709569884278 -1355.5261298190449 
793.043174 -2088.069006232006 -1293.8964463539774 -1367.5624464122566 
800.0 -2125.632563592211 -1341.1487930571348 -1390.4687720104498 
804.815382 -2152.254405277409 -1328.5034139245458 -1378.0759798862464 
810.0 -2203.434548484369 -1370.2450140080668 -1406.326980659514 
816.762342 -2233.9706476482406 -1396.8880129892286 -1448.4787837152853 
820.0 -2230.54792567458 -1376.2227936184581 -1453.645647738852 
828.886645 -1681.9375602016514 -1422.6363849278496 -1478.6235145630685 
830.0 -1547.484214729302 -1375.9831401195347 -1429.7945470039076 
840.0 -1456.049103068915 -1420.9511006893026 -1522.632078030918 
841.190927 -1554.4046534171994 -1446.1152780199286 -1519.2580069141836 
850.0 -1525.9562649636946 -1472.9508837564163 -1515.5250492945029 
853.677857 -1813.7801658046164 -1518.1044904279552 -1535.437329579167 
860.0 -1587.60359017353 -1477.8961530648921 -1575.3921117089922 
866.350147 -1801.508094159436 -1541.36492093873 -1597.0840192590108 
870.0 -1733.051981869823 -1544.8250903466455 -1617.8445089994425 
879.21055 -2027.9679026613212 -1573.994360162229 -1612.014243793432 
880.0 -1942.1608362696977 -1584.0122983009655 -1656.130154792057 
890.0 -1879.5621509127182 -1587.837933100112 -1689.140900915393 
892.261857 -1997.3376078409744 -1644.3401219657198 -1703.1388727254644 
900.0 -2019.8278964701628 -1657.196613627028 -1699.7074953783804 
905.506901 -2131.0656557564453 -1639.4479846102727 -1730.8395408073197 
910.0 -1888.7367697599211 -1695.1488566202352 -1720.822815980588 
918.94856 -2161.9935920695534 -1693.705702284999 -1795.625383232159 
920.0 -2087.652213147976 -1705.8960839422334 -1804.3435297870833 
930.0 -2262.944998378946 -1751.7930962068335 -1816.624160971468 
932.589752 -2288.925121482697 -1777.516383255259 -1801.0712900670896 
940.0 -2200.396414179536 -1770.4821157051065 -1869.3351542199139 
946.433438 -2443.08991168954 -1628.4370015088534 -1882.5206201695592 
950.0 -2168.4108229126296 -1512.3079928829657 -1910.7343053683949 
960.0 -2156.5721563455395 -1073.7803127458446 -1682.1264142889786 
960.482625 -2336.319389225525 -1045.63206347891 -1611.5468996273612 
970.0 -2419.544866313501 -602.6233164925638 -1180.3869365192304 
974.740362 -2333.4267373418 -417.934249297969 -1146.4146040769047 
980.0 -2475.0953174546767 -63.20909211178514 -703.2905232898693 
989.209747 -2550.850240518983 336.92584424561664 -281.5792032925465 
990.0 -2290.855505473966 364.1231309159393 -233.30973188910957 
1000.0 -2693.367506283771 774.8293734761037 258.3988862506776 
1003.89392 -2499.495002816797 1009.634394985078 396.82357976649746 
1018.79607 -2699.6304918741816 1723.530453121838 1132.0712011377027 
1033.919432 -2633.6597338294014 2188.971517697668 1854.2571902686877 
1049.267292 -2825.8659531896674 2304.052843025618 2304.12144834681 
1064.84298 -2880.319520681912 2444.534241906096 2435.483776688049 
1080.649879 -2987.2004050940272 2600.514138190244 2485.787825403987 
1096.691421 -3000.6650710024705 2678.9487931575704 2656.557981599117 
1112.971089 -3237.1163572047117 2722.7259125423707 2838.8167567405326 
1129.492418 -3414.203248810925 2958.2880855263093 2841.880969427325 
1146.258996 -3243.2043645534345 3067.4729858572628 2986.0690368479263 
1163.274463 -3196.859182561002 3192.1616404718006 3066.473192866956 
1180.542513 -3271.689951474229 3280.156228672674 3265.9620310405035 
1198.066896 -3234.7787929753163 3381.5017370572523 3365.0235306918203 
1215.851417 -3485.00724927974 -1794.815622215262 -1521.5202727458882 
1233.899938 -3752.8836456172357 -1534.2054786122148 -1943.7600936729723 
1252.216377 -3572.032696913144 -1884.2132914535919 -1991.759441126229 
1270.804712 -3775.8831063066596 -1661.3733124918208 -2128.038758614114 
1289.668978 -3800.8889164631314 -1846.3829260491525 -1558.8117794525651 
1308.813272 -4153.295913278229 -2169.0379499834435 -1699.1984715243916 
1328.241751 -4185.586516798141 -2128.2685049926463 -2296.304633041486 
1347.958633 -4411.731803113646 -2191.214873667702 -2262.6003611408614 
1367.968199 -4175.599510017293 -2420.1119863142303 -2088.5467659106753 
1388.274794 -4213.792671700225 -1705.7373591339428 -2145.711339933532 
1408.882827 -4627.106257469433 -2325.9073507444427 -1820.2896169251862 
1429.796773 -4269.435454181743 -2508.3613896526494 -2094.394398275438 
1451.021173 -4613.150096166793 -2361.199618399971 -2130.877909543273 
1472.560635 -4755.607176339221 -2454.2997119222237 -2562.3463097368726 
1494.419836 -4839.584711978085 -1820.3436570458489 -2600.356018454361 
1516.603523 -4995.701047625015 -2991.441438911982 -2828.319200831236 
1539.116513 -4957.148374840093 -2165.648518653551 -2729.8541027815 
1561.963693 -5244.487858098856 -2616.674241058393 -2331.852054752043 
1585.150024 -5174.710971749303 -2590.4951104135453 -2949.107509746026 
1608.680542 -5132.232640928856 -2627.514482695864 -3133.3969885757115 
1632.560354 -5328.200803301177 -2812.5265343697283 -3311.1309686724094 
1656.794647 -5738.854571397678 -3384.7504589919095 -2559.657913692353 
1681.388682 -5765.90758203752 -3275.6296711280565 -2745.7994147661675 
1706.3478 -5738.646855240173 -2621.746451033364 -3539.5257376452046 
1731.677419 -5874.1745351673635 -2997.24137818683 -3520.4461180012477 
1757.38304 -6175.293836160265 -3164.8240652253407 -2948.0210833499523 
1783.470244 -6333.717345449778 -2970.7741967581487 -2798.7771675593167 
1809.944696 -6488.940756112144 -4051.024065117018 -3178.011461567302 
1836.812144 -6646.0843137549455 -3643.5833677227065 -3949.513779868791 
1864.078421 -6491.575501203979 -3742.5381543259364 -4057.7448490972047 
1891.749448 -6843.81709362064 -3963.6467452864144 -4196.3363735906205 
1919.831234 -6610.876545425879 -3632.2483200294537 -4560.688095973121 
1948.329876 -6878.154139075591 -3601.632214096532 -4780.112730754882 
1977.251561 -6811.611340009982 -4053.7413889871195 -4553.338307124434 
2006.60257 -6972.6732150644 -4441.588664075717 -4202.6012117853015 
2036.389275 -7232.681338885181 -4319.669361032244 -4187.576251616481 
2066.618145 -7513.962656181917 -4886.363378300415 -4425.569352941847 
2097.295742 -7520.8457694076915 -4313.686541445535 -5208.679670954817 
2128.428729 -8029.629396865409 -4608.721991440274 -4345.462277832221 
2160.023864 -7637.787522962935 -4975.4219926299975 -4867.582609286295 
2192.088008 -8156.832759408495 -4594.663780838384 -4746.984178264093 
2224.628124 -8340.864022349058 -4286.986487527679 -5223.604340095665 
2257.651276 -8173.904826424752 -4836.37923302799 -5683.125585573266 
2291.164636 -8027.984602159126 -5028.887559222832 -5845.106859831178 
2325.17548 -8426.83707278308 -5687.4307554807265 -5584.713096221082 
2359.691192 -8504.536666097318 -5957.003480579933 -5959.802444171092 
2394.719267 -8880.142868826311 -5244.876479858043 -6222.2966609761925 
2430.267312 -8405.694716980242 -5231.496950608599 -5391.760177492125 
2466.343044 -9273.381623950214 -5822.883889654117 -6499.297031917903 
2502.954296 -9008.469179705526 -5964.513670181212 -6639.734432043175 
2540.109019 -9854.720751856297 -6649.448969201252 -6592.739996385722 
2577.81528 -9410.257245384479 -6078.788260109759 -6922.167831742488 
2616.081265 -9687.677153590854 -6960.421107820168 -6555.344220253104 
2654.915284 -9265.685256029386 -7429.334799488992 -7130.997622541386 
2694.325768 -10075.91926680801 -6517.504336090759 -7618.706556631448 
2734.321275 -10178.761614082461 -7619.915304828845 -7637.717362847733 
2774.91049 -9142.94109992646 -7382.6692331859385 -6781.573487110834 
2816.102225 -9991.889950286768 -7170.306655108538 -7228.434317018611 
2857.905424 -11830.15877728713 -7452.475019360453 -7957.904291801224 
2900.329165 -10446.164648459464 -6190.082421283542 -8025.3504292733605 
2943.382658 -10076.793001642363 -7683.440176142717 -8932.230681194242 
2987.075253 -11097.441714323317 -8985.526512449343 -8110.533257184385 
3031.416435 -10944.814111794447 -8009.594235497044 -9029.523456386112 
3076.415834 -10802.96895865307 -8640.4935231381 -8171.218506740767 
3122.083219 -11427.435864975425 -8581.415538570058 -8925.771404147577 
3168.428506 -11639.213768512083 -8542.665929717146 -9078.828318068463 
3215.461759 -11770.544573467403 -8795.620525122182 -9301.61547197252 
3263.19319 -12405.908122975898 -10014.286139633816 -9514.121953079582 
3311.633163 -11239.468861848807 -8774.737622553253 -10475.909428605202 
3360.792196 -12354.482715301116 -10163.849827284961 -9299.535475791674 
3410.680962 -13077.282361453486 -10341.648528772152 -9037.597929889705 
3461.310295 -13107.469620503622 -9262.449635204128 -10889.529127960714 
3512.691187 -12225.25109888015 -10560.110704655464 -9469.260438713874 
3564.834795 -13295.519360969523 -11233.061715299787 -11545.045668507264 
3617.752441 -13386.895520247519 -10684.924330075395 -12116.860103895659 
3671.455614 -13583.899344604319 -11644.02592611879 -10896.449793483269 
3725.955976 -14281.713443980989 -10531.139059249439 -11184.945057365414 
3781.265361 -12266.070802890314 -12013.668976354811 -12989.152166432345 
3837.395777 -14299.092840456844 -12775.832956597838 -11052.547890951751 
3894.359413 -13898.68752378592 -11836.326202740327 -11664.640548646483 
3952.168636 -13895.874600770432 -12196.895416641284 -13053.911879944284 
4010.836 -13833.56593707427 -12976.672713233584 -13135.378876119163 
4070.374242 -15447.957649603377 -12932.88584363987 -14294.014178267167 
4130.796291 -14509.931431295798 -13808.779058629185 -14245.836832088353 
4192.115266 -15010.305303616482 -13978.59805557071 -13657.797926257404 
4254.344481 -14759.326250357257 -14080.165463887219 -13571.01589868214 
4317.497448 -16526.6701709304 -14352.23212367129 -14403.93192710858 
4381.587879 -15268.04629467535 -14597.21267751016 -14680.47248975857 
4446.629691 -15330.116992553121 -14166.107013552086 -15892.16292959009 
4512.637007 -15970.185580881935 -15761.456167045235 -15664.942013783231 
4579.624157 -12143.97080839783 -16619.24557544829 -16213.792250651932 
4647.605689 -5858.7203658139515 -14625.647673726504 -16491.743792328827 
4716.596362 -6481.381987507135 -16660.573539274792 -15074.758939059102 
4786.611156 -5950.239172329377 -16799.475350626908 -17195.992693153195 
4857.665274 -13496.73033032672 -16338.834134452303 -16726.460965144066 
4929.774145 -20132.63696905466 -15562.468896598639 -16621.0929298595 
5002.953424 -19072.216090834176 -17284.166914455735 -17756.70695872791 
5077.219002 -18617.47415852653 -18292.403486385498 -18312.918504890848 
5152.587004 -18926.234248223187 -16744.03498789699 -17354.056446273346 
5229.073795 -12057.226991020721 -17500.02103484937 -18452.39214356532 
5306.695983 -19329.10162045887 -18866.49252942902 -17670.462956291558 
5385.470421 -13652.61733810519 -19209.794992533487 -19038.63202461769 
5465.414214 -19355.601048770593 -20055.553926471905 -18925.71356693672 
5546.54472 -7860.251844076811 -19345.933314425678 -7860.251844076811 
5628.879556 -20372.191426984882 -20134.805829157965 -20372.191426984882 
5712.436599 -20698.49821241803 -20773.642804127183 -20698.49821241803 
5797.233992 23.961231184272037 23.961231184272037 23.961231184272037 
5883.290147 -21950.08842589604 -21950.08842589604 -21950.08842589604 
5970.623749 -22416.405509688077 -22416.405509688077 -22416.405509688077 
6059.253761 -22465.99649688854 -22465.99649688854 -22465.99649688854 
6149.199428 -17414.83278412019 -17414.83278412019 -17414.83278412019 
6240.48028 -25785.01994840342 -25785.01994840342 -25785.01994840342 
6333.116137 -14684.843283807055 -14684.843283807055 -14684.843283807055 
6427.127112 -21500.495043965893 -21500.495043965893 -21500.495043965893 
6522.533619 -16731.472889236917 -16731.472889236917 -16731.472889236917 
6619.356373 -23630.163378918623 -23630.163378918623 -23630.163378918623 
6717.616398 -23734.16955429184 -23734.16955429184 -23734.16955429184 
6817.335028 -25436.162939725335 -25436.162939725335 -25436.162939725335 
6918.533917 -24744.477023477466 -24744.477023477466 -24744.477023477466 
7021.235037 -4530.606774419 -4530.606774419 -4530.606774419 
7125.460688 -26297.994568324662 -26297.994568324662 -26297.994568324662 
7231.233501 -27227.501330482435 -27227.501330482435 -27227.501330482435 
7338.576443 -13930.998617242127 -13930.998617242127 -13930.998617242127 
7447.51282 -28556.759323748418 -28556.759323748418 -28556.759323748418 
7558.066287 3713.559206144535 3713.559206144535 3713.559206144535 
7670.260847 -29245.959946276515 -29245.959946276515 -29245.959946276515 
7784.120863 10727.307113587958 10727.307113587958 10727.307113587958 
7899.671056 -27168.622680284774 -27168.622680284774 -27168.622680284774 
8016.936517 -12123.999646166358 -12123.999646166358 -12123.999646166358 
8135.942707 -27354.69823107525 -27354.69823107525 -27354.69823107525 
8256.715466 -29016.586043690753 -29016.586043690753 -29016.586043690753 
8379.281018 -23515.664390239275 -23515.664390239275 -23515.664390239275 
8503.665975 -23387.537985353203 -23387.537985353203 -23387.537985353203 
8629.897346 -32689.49346384241 -32689.49346384241 -32689.49346384241 
8758.002539 -33183.592981147835 -33183.592981147835 -33183.592981147835 
8888.00937 -31019.479853666577 -31019.479853666577 -31019.479853666577 
9019.946068 -38608.35618032658 -38608.35618032658 -38608.35618032658 
9153.84128 -866.5628381559 -866.5628381559 -866.5628381559 
9289.724079 12814.956358224576 12814.956358224576 12814.956358224576 
9427.623969 -9919.594407666256 -9919.594407666256 -9919.594407666256 
9567.570893 -10845.736949452774 -10845.736949452774 -10845.736949452774 
9709.595238 17951.05707331319 17951.05707331319 17951.05707331319 
9853.727842 32903.20278804435 32903.20278804435 32903.20278804435 
10000.0 -18377.127296825318 -18377.127296825318 -18377.127296825318 


==> Fig_data/Fig_7/Fig_7f_a2.txt <==
M2 HLLHC ILC500 FCCee
255.0 3.594620334425326 3.595359528024505 3.5925007526441854 
258.785309 3.6551691659286893 3.6584465710131524 3.6602132385934385 
260.0 3.6629778198334986 3.6782780606989536 3.674865062604156 
262.626808 3.713118960233021 3.7267553166557414 3.719103669220066 
266.525331 3.7724304208247412 3.784843586548274 3.784022105918657 
270.0 3.8310290031524756 3.8498772643348342 3.8497930766447466 
270.481726 3.847784009683717 3.8556606750694455 3.8493810403923403 
274.49685 3.9121506245392768 3.927018350267937 3.9180841230433296 
278.571577 3.99380694550125 3.995417372910751 3.9920866362077096 
280.0 4.005601372480409 4.0172269792102595 4.026135707258919 
282.70679 4.060158741463253 4.072675263022334 4.056880079562942 
286.903388 4.140554547553228 4.145421708518646 4.14698562693109 
290.0 4.18056364072629 4.196044376575767 4.201721622576887 
291.162281 4.222133821265325 4.231168643994271 4.230831080334703 
295.484395 4.2838797245033735 4.300967057480318 4.3049564713710735 
299.870668 4.3753138717738285 4.392704295156121 4.379409161459684 
300.0 4.378460500679913 4.395916483624944 4.390565566195209 
304.322053 4.471631954416553 4.4688159480892065 4.472949773273353 
308.839515 4.542492055500507 4.567207047783988 4.562321320788275 
310.0 4.573437105549525 4.5943296118762635 4.577663821883784 
313.424036 4.646387015947935 4.6520766967158025 4.6463990796358265 
318.076611 4.739657839707263 4.750003417692591 4.7366075911793 
320.0 4.777912958338543 4.789868448817564 4.766503731866784 
322.798251 4.839480251683806 4.8234431548006205 4.837966532440136 
327.58998 4.927188148920923 4.941807569542842 4.927188148920923 
330.0 4.9622760058512325 4.984239024285102 4.9622760058512325 
332.45284 5.034979647611355 5.031327327600815 5.034979647611355 
337.387885 5.149706460917346 5.150540232781449 5.149706460917346 
340.0 5.202088406263105 5.203790654863421 5.202088406263105 
342.396188 5.241663534239443 5.2458648027245065 5.241663534239443 
347.478836 5.357201024884823 5.357201024884823 5.357201024884823 
350.0 5.414458953410382 5.414458953410382 5.414458953410382 
352.636932 5.485204962040219 5.485204962040219 5.485204962040219 
357.871598 5.589562599794119 5.589562599794119 5.589562599794119 
360.0 5.622176490749931 5.622176490749931 5.622176490749931 
363.183968 5.706243680267318 5.706243680267318 5.706243680267318 
368.575197 5.842404207365405 5.842404207365405 5.842404207365405 
370.0 5.876532688920447 5.876532688920447 5.876532688920447 
374.046455 5.968475056604703 5.968475056604703 5.968475056604703 
379.59893 6.1038202841451845 6.1038202841451845 6.1038202841451845 
380.0 6.108205707032351 6.108205707032351 6.108205707032351 
385.233829 6.227922524717621 6.227922524717621 6.227922524717621 
390.0 6.358571692991776 6.358571692991776 6.358571692991776 
390.952374 6.360382520726265 6.360382520726265 6.360382520726265 
396.755806 6.500835662028406 6.500835662028406 6.500835662028406 
400.0 6.596885409415228 6.596885409415228 6.596885409415228 
402.645387 6.670001045841687 6.670001045841687 6.670001045841687 
408.622395 6.818488659429157 6.818488659429157 6.818488659429157 
410.0 6.84663927262986 6.84663927262986 6.84663927262986 
414.688128 6.948281584596392 6.948281584596392 6.948281584596392 
420.0 7.109291770487975 7.109291770487975 7.109291770487975 
420.843903 7.1197995447329 7.1197995447329 7.1197995447329 
427.091056 7.272171263159226 7.272171263159226 7.272171263159226 
430.0 7.355370657234452 7.355370657234452 7.355370657234452 
433.430944 7.455650096767975 7.455650096767975 7.455650096767975 
439.864943 7.597884144475116 7.597884144475116 7.597884144475116 
440.0 7.620315734385443 7.620315734385443 7.620315734385443 
446.394451 7.784182371285361 7.784182371285361 7.784182371285361 
450.0 7.885520792311338 7.885520792311338 7.885520792311338 
453.020885 7.964322580231484 7.964322580231484 7.964322580231484 
459.745685 8.118117835098314 8.118117835098314 8.118117835098314 
460.0 8.145571282069161 8.145571282069161 8.145571282069161 
466.570309 8.326641033977118 8.326641033977118 8.326641033977118 
470.0 8.410210028918671 8.410210028918671 8.410210028918671 
473.496241 8.503959867253851 8.503959867253851 8.503959867253851 
480.0 8.681398662856362 8.681398662856362 8.681398662856362 
480.524984 8.703215908687982 8.703215908687982 8.703215908687982 
487.658063 8.878762955345648 8.883287594560963 8.878762955345648 
490.0 8.946377243335894 8.964735858843412 8.946377243335894 
494.897029 9.084619720926941 9.100692842069684 9.084619720926941 
500.0 9.215962126816738 9.238054392786456 9.215962126816738 
502.243452 9.2757513421638 9.317246051392328 9.2757513421638 
509.698929 9.466344378128941 9.509531747433599 9.479653693219607 
510.0 9.471020376828934 9.528101246508271 9.500226532809561 
517.265076 9.679940585635837 9.749981966904837 9.710321814935392 
520.0 9.757655037066833 9.828298347702905 9.790297877024223 
524.943539 9.860678940617724 9.970932892502539 9.93490447242791 
530.0 10.020253939390814 10.126535545964114 10.06946312878928 
532.735983 10.09296625948904 10.219417256182215 10.167995316475388 
540.0 10.288671182028873 10.438664023521003 10.35040115853873 
540.644101 10.264093581745003 10.442822231347781 10.4198712690745 
548.66961 10.523893091099634 10.699849925927163 10.657670392273712 
550.0 10.558141089160229 10.756019043843771 10.68080810203168 
556.814252 10.726003807507487 10.94523808813169 10.870277935538173 
560.0 10.818885234241558 11.072791964405134 11.005549266826277 
565.079796 10.93747487924131 11.225608099115101 11.162160609467465 
570.0 11.042384260387676 11.372909013829485 11.311302233750496 
573.468037 11.156834410944724 11.456382418175139 11.415785328394666 
580.0 11.314427463820575 11.675402508726046 11.637459518531852 
581.980796 11.350415062895733 11.756303488688165 11.69258746150181 
590.0 11.518530726413685 12.035465917287793 11.946767014641559 
590.619921 11.57659530654976 12.035031320550182 11.96811416011454 
599.387288 11.77283222702642 12.333033338835552 12.25248520967456 
600.0 11.789407396855967 12.351632059998607 12.265907976815544 
608.284801 11.987265007552077 12.602429998022709 12.51964040003538 
610.0 12.027333705447804 12.67957304550515 12.587161196969985 
617.314392 12.181680458253098 12.89043305420576 12.813086302630577 
620.0 12.232831418851662 13.007656062104049 12.925149503453078 
626.478021 12.37625960351954 13.235541261890871 13.123048740761392 
630.0 12.463251137435797 13.348445197289097 13.237994088757738 
635.777678 12.567176508094295 13.54305727537147 13.414765352347967 
640.0 12.647905957983985 13.697601698733761 13.560440489674587 
645.215383 12.767907183795934 13.865453790326756 13.759037796436877 
650.0 12.842540436626122 14.032735799129831 13.920388415698998 
654.793184 12.948994195623513 14.197283150162995 14.075157006564067 
660.0 13.012178099264826 14.38180223898397 14.250032311976101 
664.513162 13.107077799356434 14.546330314433686 14.409575950488293 
670.0 13.212951794440043 14.732932244606765 14.592484036167972 
674.377426 13.298045748022346 14.878277750107719 14.757437285691417 
680.0 13.396411833148145 15.067675904938715 14.943539662832848 
684.388118 13.42793910257263 15.237729029988072 15.082437532595941 
690.0 13.546812428275485 15.442652883963245 15.29346693087481 
694.547413 13.625381424464253 15.55156816917806 15.455559161844361 
700.0 13.716157960694085 15.768094480729694 15.597217452958883 
704.857516 13.758038946206511 15.944825896011533 15.809899803253751 
710.0 13.87559408817648 16.151899887484905 15.979145487567067 
715.320666 13.927253151517984 16.347702793365627 16.171053646316842 
720.0 13.981431584565712 16.514532866130878 16.338149795860573 
725.939134 14.060628702974888 16.711656765559212 16.5554999705376 
730.0 14.048437216477456 16.87905277390316 16.703523521919973 
736.715227 14.194224221306062 17.129912390364474 16.950885044513218 
740.0 14.201782323832335 17.206376225080376 17.056514250131148 
747.651284 14.292938950830608 17.493653122290063 17.326481530172686 
750.0 14.31612461535002 17.597301522686635 17.4342112698986 
758.749679 14.396450156551602 17.9415369779488 17.743581551190516 
760.0 14.39757212387617 17.963351133533852 17.782348836330186 
770.0 14.46891090249418 18.36417960099844 18.130982727555327 
770.012823 14.455490104257116 18.346641314312325 18.16362847268705 
780.0 14.499589116673587 18.71397140713703 18.495514552102474 
781.443161 14.532312549407386 18.786765702842956 18.566355127434708 
790.0 14.549726214355825 19.090999276139136 18.899482152201994 
793.043174 14.580909566737036 19.215377516885283 18.999790413248245 
800.0 14.629426915907558 19.490868318662997 19.22723894171334 
804.815382 14.70695462759179 19.66197391199823 19.41593637373934 
810.0 14.699627199555586 19.859885602110353 19.6011887301053 
816.762342 14.863102610481402 20.134301065078787 19.879369791173815 
820.0 15.062487636896714 20.21698767627081 19.966991059357635 
828.886645 -0.6976197978837533 20.59337096304148 20.30809135412375 
830.0 -0.7764277916179048 20.594091295149067 20.33217244644192 
840.0 -0.8213548877480699 20.99459322369652 20.756528528814336 
841.190927 -0.7636829103119815 21.038659587187237 20.769974244197257 
850.0 -0.774898389129135 21.377564362834153 21.064356067742875 
853.677857 -0.6000190233886709 21.554495624498227 21.245273947036754 
860.0 -0.7289879166483235 21.756995481433638 21.49024550541172 
866.350147 -0.5903142850777827 22.048910122711167 21.7371260544095 
870.0 -0.6357008686193868 22.159041182803946 21.87294324037419 
879.21055 -0.442439733285632 22.53403904397224 22.20382775132105 
880.0 -0.4933784732594395 22.570358775848153 22.2360459559401 
890.0 -0.5264505311203851 22.935029144015672 22.645605423836656 
892.261857 -0.4485749380243629 23.040271229241874 22.706511754653004 
900.0 -0.42453614505531645 23.36970333885035 22.993587193480163 
905.506901 -0.3474688093504623 23.55979043991412 23.222917422882773 
910.0 -0.5023244748594431 23.763183795940876 23.359883431971937 
918.94856 -0.30846464759707093 24.09282102962301 23.723960276230958 
920.0 -0.36265728945922504 24.124617040237986 23.800015696794684 
930.0 -0.23361895388771226 24.539506956500645 24.145895779825086 
932.589752 -0.2129554597482488 24.642095608236378 24.241683544903502 
940.0 -0.2668820157921745 24.936231022384472 24.548963434395866 
946.433438 -0.09028416217453294 25.206119484865138 24.790110116466096 
950.0 -0.28146788625067565 25.327266679889902 24.944540432580112 
960.0 -0.2826208960544774 25.745575240071233 25.297880146349073 
960.482625 -0.1560432746863638 25.714285913603526 25.33495595517382 
970.0 -0.0913050072248649 26.124621964345 25.71840952399883 
974.740362 -0.14943698662334093 26.332308510621093 25.846500133385266 
980.0 -0.04363782828123952 26.512136534385924 26.09227060141667 
989.209747 0.013900209612801806 26.909609458610912 26.46045949473984 
990.0 -0.17331115078440096 26.938454786824085 26.483736412167346 
1000.0 0.12220894617523381 27.34776870595512 26.833256009387604 
1003.89392 -0.019351635154614133 27.51295482519365 27.01961063247964 
1018.79607 0.13153967829898727 28.07008264927383 27.572473917323066 
1033.919432 0.08158619267628886 28.73356746477664 28.15883894739558 
1049.267292 0.22497858725185482 29.351073438934 28.758009296245667 
1064.84298 0.26825380726924664 29.975679174100147 29.355349816848744 
1080.649879 0.33840749963082617 30.59419024604123 29.946038998225646 
1096.691421 0.34173558641528157 31.236624445720075 30.578863667328974 
1112.971089 0.5115405967942119 31.886204039149035 31.191858907720068 
1129.492418 0.6344222040216492 32.57679953881468 31.830973162253844 
1146.258996 0.48671115066863013 33.20146983676285 32.49216993128157 
1163.274463 0.43990618462935993 33.905047815108794 33.13358752610029 
1180.542513 0.48310078026339065 34.57934585680119 33.76052215392404 
1198.066896 0.4447874916675949 35.268402250644314 34.43749115592304 
1215.851417 0.6201282421435166 36.00048006285756 35.12662723479261 
1233.899938 0.8146873206530634 36.700145837147794 35.83387957969192 
1252.216377 0.661956467517343 37.423833623563326 36.52066268484729 
1270.804712 0.8025853243647627 38.17720055626629 37.14788715347404 
1289.668978 0.8052878585359222 38.931254926009885 37.89579408941976 
1308.813272 1.0647165149225963 39.65956407252252 38.602351559322585 
1328.241751 1.0710349699600394 40.41131046329164 39.317055206055365 
1347.958633 1.233499378935841 41.208923042344296 40.03817331168119 
1367.968199 1.030946648595466 41.99983206016734 40.73849263394165 
1388.274794 1.0452524574145947 42.750496818695474 41.506596226489435 
1408.882827 1.3485809192251583 43.54605187560388 42.19835579919583 
1429.796773 1.0582608483394225 44.32583060899049 42.996334691676104 
1451.021173 1.302994333695351 45.13058090886395 43.705574107676725 
1472.560635 1.3925216620496075 45.903690812237734 44.497202323990926 
1494.419836 1.4396082895069258 46.72128721914625 45.25871365028574 
1516.603523 1.5379479180569269 47.544464561524826 45.987822803713264 
1539.116513 1.4931235149840063 48.32672084573743 46.90584657170302 
1561.963693 1.6930316329986095 49.22455607520053 48.196197588781956 
1585.150024 1.6221073873352454 50.02647949754021 49.53521025161784 
1608.680542 1.5659396636430625 51.0605143460416 51.0605143460416 
1632.560354 1.6957107154894198 52.300926320289854 52.300926320289854 
1656.794647 1.989068670747975 53.738737058437316 53.738737058437316 
1681.388682 1.9861193960935601 56.083672256425004 56.083672256425004 
1706.3478 1.9429304389010973 57.91427245321997 57.91427245321997 
1731.677419 2.025159804657709 58.869959467771 58.869959467771 
1757.38304 2.2362051126456963 60.316075673314444 60.316075673314444 
1783.470244 2.335620574916491 62.30137012782927 -0.8443190356127941 
1809.944696 2.4339632108976383 63.8701436980063 -0.7433548190678367 
1836.812144 2.5305650440504674 65.7276685999082 -0.5314387404369758 
1864.078421 2.379970970479887 -0.6182808193661722 -0.5043862225086366 
1891.749448 2.626530695777743 -0.5706105094225911 -0.4651106675326697 
1919.831234 2.4202910424929316 -0.6661756568417383 -0.3668522511808865 
1948.329876 2.5982710176039054 -0.6757607565588897 -0.3057831338302637 
1977.251561 2.5224231830804973 -0.5627196715318639 -0.38286801700166384 
2006.60257 2.621996187226494 -0.45678296617618175 -0.4870475730875756 
2036.389275 2.7873291576375667 -0.5010756338622206 -0.5001163002840858 
2066.618145 2.9747871706898774 -0.3470610762664501 -0.43961261531115214 
2097.295742 2.9523153146074153 -0.513433063455432 -0.21833962044627775 
2128.428729 3.325722170574296 -0.43262390349066004 -0.4722716432945844 
2160.023864 2.8806172058198687 -0.3439187918684268 -0.32789912467141447 
2192.088008 3.2224226487297996 -0.44337193414124565 -0.36885539117759647 
2224.628124 3.223103996376209 -0.5389999942194486 -0.2433730256231743 
2257.651276 3.017152455320053 -0.40091751718686774 -0.11823561834704721 
2291.164636 2.8331561723943786 -0.3503249605798091 -0.0712587061738863 
2325.17548 3.021521933510394 -0.18088220541569244 -0.16467571174905116 
2359.691192 2.9854014105257836 -0.11124182009581274 -0.06150484430401226 
2394.719267 3.2462870066848506 -0.3132011922957467 0.016648044166293285 
2430.267312 2.760798473420752 -0.3272721016152733 -0.2348616727152688 
2466.343044 3.236919589942894 -0.1723428726565639 0.07420212433429008 
2502.954296 2.9795314481490545 -0.13899949293637537 0.10201925689921332 
2540.109019 3.510459152431089 0.04554039686500033 0.08094590385982592 
2577.81528 3.0570236547429888 -0.12746461136691556 0.16170150925817506 
2616.081265 3.1532146060925754 0.10810342651322813 0.04563688757908402 
2654.915284 2.8109154560235057 0.2305559305146616 0.20507602507778433 
2694.325768 3.2039190164976423 -0.03236766802540991 0.3358009167864999 
2734.321275 3.178586921479371 0.26076023286211036 0.329104480651643 
2774.91049 2.5602248226498663 0.18537746124408194 0.07521242629585245 
2816.102225 2.897450707915083 0.12602049849889685 0.19467161750020612 
2857.905424 4.056098294939017 0.19115667270108716 0.3890854135508661 
2900.329165 2.9844757436162173 -0.15069194374720585 0.39552182161650684 
2943.382658 2.8331415579599746 0.22786085101132958 0.6515876205705906 
2987.075253 3.162624263111943 0.5817867424892897 0.4044246050234541 
3031.416435 2.994314888406274 0.3024526532487499 0.6577909493747915 
3076.415834 2.841828130319895 0.4622114512782476 0.39962227229481684 
3122.083219 3.0802271891860302 0.4355340530343552 0.5947531110479858 
3168.428506 3.0947023618192997 0.4084346833475223 0.6379755905066169 
3215.461759 3.0723164796697766 0.47749700338453227 0.6807775704951062 
3263.19319 3.307425004435844 0.7994728720366968 0.7246097351497669 
3311.633163 2.816757357458391 0.4412667940160526 0.9942226824121736 
3360.792196 3.107101752883616 0.8077543583250693 0.6416726653401561 
3410.680962 3.714051742938743 0.8373773257820689 0.5657072412902018 
3461.310295 3.283684102667186 0.5489025247555528 1.0655974904648717 
3512.691187 3.0244028103402307 0.8689505345697812 0.6565245427404722 
3564.834795 3.1850289223396935 1.059046671998943 1.2386195223968208 
3617.752441 3.137421097033439 0.8854364689631051 1.39029209485963 
3671.455614 3.1413191863541012 1.1329694800200878 1.019946691116151 
3725.955976 3.382692614498387 0.8112887851091282 1.08295461966122 
3781.265361 2.4713711951124626 1.1986952289281367 1.5948961751919644 
3837.395777 3.193497093349654 1.4064137439958708 1.014493285089637 
3894.359413 2.9357651701733767 1.1238972957717888 1.1679574445765253 
3952.168636 2.8488888707495086 1.1989232664815717 1.5405061462071634 
4010.836 2.747468000636127 1.392670275400972 1.5526795344897808 
4070.374242 3.466974765437942 1.383160822911318 1.870182657660953 
4130.796291 2.8451618962718292 1.5880796146340366 1.8295616869858913 
4192.115266 3.429526679508565 1.6160995338252455 1.6437935350546269 
4254.344481 2.777761189898797 1.6245831034265628 1.5978905298670263 
4317.497448 3.6398830642155957 1.6812986757858033 1.8115627751038916 
4381.587879 2.793883904321574 1.7421658012844663 1.8703687034169665 
4446.629691 2.7415100187374914 1.6009026295270914 2.206816920855501 
4512.637007 2.9155192996059416 2.012481464677908 2.115105934102238 
4579.624157 1.9104357305286452 2.242009183116634 2.249672069616233 
4647.605689 -0.006601510342519212 1.6682346171375126 2.321238236831828 
4716.596362 0.3402295781132896 2.2004307479810636 1.8868467075708946 
4786.611156 0.14620355594438283 2.2143514357201486 2.4737227095361742 
4857.665274 2.43480831049325 2.0739699615257035 2.3070859882472927 
4929.774145 4.16497412784989 1.8452574394120465 2.259344165484123 
5002.953424 3.329720437199324 2.29445553354501 2.549225693236476 
5077.219002 3.0864647051436283 2.533369266629231 2.6864762841712295 
5152.587004 3.090090674132048 2.0956264609480115 2.3909451616714357 
5229.073795 1.2662208304731095 2.2719182984985897 2.6804867920055777 
5306.695983 3.053373261592724 2.616732275817549 2.4419667310599493 
5385.470421 2.308660226814766 2.68104599140624 2.800162645899614 
5465.414214 2.8906937059972355 2.8875002514171726 2.756577501586497 
5546.54472 0.4315315923751113 2.66728300712637 0.4315315923751113 
5628.879556 3.0076981803541845 2.8623450676656024 3.0076981803541845 
5712.436599 3.0285409971468003 3.004717569118868 3.0285409971468003 
5797.233992 -1.3850545557775442 -1.3850545557775442 -1.3850545557775442 
5883.290147 3.187743348352525 3.187743348352525 3.187743348352525 
5970.623749 3.233818438176014 3.233818438176014 3.233818438176014 
6059.253761 3.164052519938137 3.164052519938137 3.164052519938137 
6149.199428 1.914398272758497 1.914398272758497 1.914398272758497 
6240.48028 4.44120805282938 4.44120805282938 4.44120805282938 
6333.116137 1.784173600097617 1.784173600097617 1.784173600097617 
6427.127112 3.3484960038736586 3.3484960038736586 3.3484960038736586 
6522.533619 1.7330347316523618 1.7330347316523618 1.7330347316523618 
6619.356373 2.946042754723061 2.946042754723061 2.946042754723061 
6717.616398 2.886760070395721 2.886760070395721 2.886760070395721 
6817.335028 3.193180330128696 3.193180330128696 3.193180330128696 
6918.533917 2.9303843863685373 2.9303843863685373 2.9303843863685373 
7021.235037 -0.46792653890832625 -0.46792653890832625 -0.46792653890832625 
7125.460688 3.1453376691937507 3.1453376691937507 3.1453376691937507 
7231.233501 3.2582514423906765 3.2582514423906765 3.2582514423906765 
7338.576443 1.4072606355115713 1.4072606355115713 1.4072606355115713 
7447.51282 3.3532355033047843 3.3532355033047843 3.3532355033047843 
7558.066287 -0.9341683010961468 -0.9341683010961468 -0.9341683010961468 
7670.260847 3.3183756046373922 3.3183756046373922 3.3183756046373922 
7784.120863 -2.403678032461606 -2.403678032461606 -2.403678032461606 
7899.671056 2.734267906685659 2.734267906685659 2.734267906685659 
8016.936517 0.21945484161974527 0.21945484161974527 0.21945484161974527 
8135.942707 2.6112507711772803 2.6112507711772803 2.6112507711772803 
8256.715466 2.847878999216313 2.847878999216313 2.847878999216313 
8379.281018 2.162157577341633 2.162157577341633 2.162157577341633 
8503.665975 6.2077490931685215 6.2077490931685215 6.2077490931685215 
8629.897346 3.2899620732972377 3.2899620732972377 3.2899620732972377 
8758.002539 3.319242663912597 3.319242663912597 3.319242663912597 
8888.00937 2.8151487268349324 2.8151487268349324 2.8151487268349324 
9019.946068 4.335567146975668 4.335567146975668 4.335567146975668 
9153.84128 -0.29551821842228065 -0.29551821842228065 -0.29551821842228065 
9289.724079 -1.0660411259312266 -1.0660411259312266 -1.0660411259312266 
9427.623969 3.855811690857644 3.855811690857644 3.855811690857644 
9567.570893 4.4718301355655665 4.4718301355655665 4.4718301355655665 
9709.595238 -0.4332641124469365 -0.4332641124469365 -0.4332641124469365 
9853.727842 -3.695107823805375 -3.695107823805375 -3.695107823805375 
10000.0 2.817806518074079 2.817806518074079 2.817806518074079 


==> Fig_data/Fig_7/Fig_7f_b3.txt <==
M2 HLLHC ILC500 FCCee 
255.0 -132.37375334968226 -112.58603125169952 -120.75811303723322 
258.785309 -139.1378503831943 -121.3929199724057 -124.95957620755075 
260.0 -138.22471904756298 -117.20428422180044 -122.3491891857202 
262.626808 -139.71292414141863 -123.20585852640647 -129.6171290701643 
266.525331 -152.34359802464496 -131.9536395135135 -134.14078107804585 
270.0 -156.0385762910198 -131.34392243345678 -135.7892082141227 
270.481726 -157.7429616645859 -131.5134012503852 -137.44144716559845 
274.49685 -155.21605438026313 -135.30294758994864 -138.2641153399013 
278.571577 -165.87177417175008 -144.30643784144195 -146.57793141243974 
280.0 -164.53894569099748 -141.8053561889817 -150.6881357721477 
282.70679 -168.26576828080033 -146.89820829134533 -146.41665785350733 
286.903388 -172.40424555965433 -151.7458399981283 -158.55417186391446 
290.0 -175.047815225186 -151.6621987270214 -168.54387635610783 
291.162281 -180.2132090757359 -157.50714870971956 -167.82480944616714 
295.484395 -180.85426968913703 -163.62888197440066 -170.55408651594598 
299.870668 -191.14725361217347 -173.78922326244265 -181.3113430410374 
300.0 -185.2985516328681 -171.92671784877075 -181.2201667250215 
304.322053 -197.19015637716257 -178.2983912247173 -187.07226002232687 
308.839515 -193.4370220813296 -181.2978281948574 -190.4547014504319 
310.0 -201.27619879971735 -185.87308936309114 -196.91269449611355 
313.424036 -205.2388166336625 -188.4456434430267 -201.3014828175876 
318.076611 -210.6546346939092 -199.5793719047365 -206.23393380066136 
320.0 -212.34961410318715 -199.44158622788427 -203.62838435235722 
322.798251 -216.08499576446388 -197.77069568709885 -209.32655720720186 
327.58998 -213.56372290732247 -210.31272210742713 -213.56372290732247 
330.0 -213.5488413877963 -214.05872772233647 -213.5488413877963 
332.45284 -225.632665984735 -208.9578187675454 -225.632665984735 
337.387885 -230.03847982294747 -225.57206678820762 -230.03847982294747 
340.0 -233.48859591959717 -231.11444651599254 -233.48859591959717 
342.396188 -240.0897523821136 -238.97624927901984 -240.0897523821136 
347.478836 -243.55209588901494 -243.55209588901494 -243.55209588901494 
350.0 -236.25901928674784 -236.25901928674784 -236.25901928674784 
352.636932 -245.59587737781953 -245.59587737781953 -245.59587737781953 
357.871598 -247.9048137935299 -247.9048137935299 -247.9048137935299 
360.0 -257.2340485905397 -257.2340485905397 -257.2340485905397 
363.183968 -251.38232928270781 -251.38232928270781 -251.38232928270781 
368.575197 -258.9754085228526 -258.9754085228526 -258.9754085228526 
370.0 -266.4149983668651 -266.4149983668651 -266.4149983668651 
374.046455 -268.32676939135354 -268.32676939135354 -268.32676939135354 
379.59893 -275.99971231279596 -275.99971231279596 -275.99971231279596 
380.0 -278.4498544993096 -278.4498544993096 -278.4498544993096 
385.233829 -287.1198504007027 -287.1198504007027 -287.1198504007027 
390.0 -289.7366528588168 -289.7366528588168 -289.7366528588168 
390.952374 -281.82220549540693 -281.82220549540693 -281.82220549540693 
396.755806 -301.8539990484762 -301.8539990484762 -301.8539990484762 
400.0 -303.9090570773096 -303.9090570773096 -303.9090570773096 
402.645387 -308.40439470159345 -308.40439470159345 -308.40439470159345 
408.622395 -317.57843341678563 -317.57843341678563 -317.57843341678563 
410.0 -317.7683344982768 -317.7683344982768 -317.7683344982768 
414.688128 -314.1246397953803 -314.1246397953803 -314.1246397953803 
420.0 -340.4676186294216 -340.4676186294216 -340.4676186294216 
420.843903 -340.29374497213416 -340.29374497213416 -340.29374497213416 
427.091056 -345.0829791908077 -345.0829791908077 -345.0829791908077 
430.0 -361.68801475783926 -361.68801475783926 -361.68801475783926 
433.430944 -367.9016964978648 -367.9016964978648 -367.9016964978648 
439.864943 -370.1347873278105 -370.1347873278105 -370.1347873278105 
440.0 -378.05434300375896 -378.05434300375896 -378.05434300375896 
446.394451 -392.64977923781794 -392.64977923781794 -392.64977923781794 
450.0 -403.30644647363397 -403.30644647363397 -403.30644647363397 
453.020885 -414.60959442288663 -414.60959442288663 -414.60959442288663 
459.745685 -418.5335204871765 -418.5335204871765 -418.5335204871765 
460.0 -429.2110560964918 -429.2110560964918 -429.2110560964918 
466.570309 -448.25168015852023 -448.25168015852023 -448.25168015852023 
470.0 -455.35996037097425 -455.35996037097425 -455.35996037097425 
473.496241 -461.97056533684736 -461.97056533684736 -461.97056533684736 
480.0 -478.45623938677295 -478.45623938677295 -478.45623938677295 
480.524984 -485.86398606408625 -485.86398606408625 -485.86398606408625 
487.658063 -508.26985029215143 -504.93355613265453 -508.26985029215143 
490.0 -518.8900168479197 -507.11068581952554 -518.8900168479197 
494.897029 -531.2595650797346 -518.4844360819336 -531.2595650797346 
500.0 -550.2417434959268 -536.6233681367187 -550.2417434959268 
502.243452 -551.6091460188904 -529.3164980713202 -551.6091460188904 
509.698929 -562.8975560830856 -550.1631205796593 -570.8416628700954 
510.0 -573.2143315039787 -552.3789240565618 -571.0128193161115 
517.265076 -602.4644027233089 -562.5719063970032 -588.8275017753556 
520.0 -608.4628841762756 -577.5745184879875 -601.3197297325694 
524.943539 -636.3832206442746 -593.3721677016763 -608.6038753878008 
530.0 -649.6496764068288 -589.9797079617299 -604.2184253997159 
532.735983 -659.4547934607328 -601.4962782516097 -628.3532605785767 
540.0 -681.0135261358002 -620.473078559271 -638.2747665109005 
540.644101 -698.7850260927341 -611.5271350551338 -647.4498728008093 
548.66961 -723.4493810597735 -633.4949563804771 -664.7576093459645 
550.0 -724.6862359002432 -638.5566855644136 -667.0799784875448 
556.814252 -757.7153457113211 -667.677942267663 -662.4218502038987 
560.0 -771.9262988768635 -666.5770673078384 -695.4164937604694 
565.079796 -792.295332443183 -679.1026347440352 -702.6965373026196 
570.0 -795.1357172987382 -679.836208091069 -710.6421426267768 
573.468037 -830.3920445317335 -711.5166527531605 -727.3064820424147 
580.0 -856.9329109332464 -699.5954824929543 -743.3037771819695 
581.980796 -866.472393986694 -709.3431567632692 -751.5867354671266 
590.0 -890.9899237786592 -741.2882812091405 -765.1088858246069 
590.619921 -907.906893188876 -729.5569317133939 -770.8578624941858 
599.387288 -940.5816503065694 -764.5094011125864 -798.3902354333391 
600.0 -946.5442516257938 -765.093665936422 -799.4137467288954 
608.284801 -987.4036431445395 -773.5959605940393 -796.4268110026926 
610.0 -1003.5433156615331 -789.8737780873694 -826.3534543169867 
617.314392 -1036.858325492457 -782.0870219307985 -834.8871908573324 
620.0 -1058.4633324485537 -810.2756158957993 -848.4859507016763 
626.478021 -1072.9056123831217 -829.2745442232658 -870.5074476120296 
630.0 -1106.95110154439 -834.2228293348824 -884.0524295253438 
635.777678 -1122.4260911424624 -855.4803714948748 -878.7139669057856 
640.0 -1169.2071732518023 -869.2233113766674 -892.9164975351637 
645.215383 -1176.9771616003502 -878.3766300259815 -909.3607200205038 
650.0 -1201.2018479866902 -891.6758374148569 -929.9870574079891 
654.793184 -1244.1584733596428 -909.2977853789873 -948.4872015886044 
660.0 -1234.3017752849676 -919.1311077908822 -968.0538198906486 
664.513162 -1272.8533444138516 -937.317368546664 -977.0892141537975 
670.0 -1308.541533405472 -949.9736543438908 -970.8773450065851 
674.377426 -1350.8380544161964 -953.3846171214495 -1002.533518444211 
680.0 -1390.0403457725195 -970.0693485737725 -1006.2579996267018 
684.388118 -1370.297303310247 -989.3320534142349 -1013.5568447079904 
690.0 -1438.4726642920625 -1009.085535284366 -1037.1066923397666 
694.547413 -1463.9258181117534 -986.161144913955 -1063.4134592455866 
700.0 -1510.0919480940813 -1032.4171185774399 -1092.2435317622658 
704.857516 -1507.4478562116385 -1021.5069001323609 -1090.186766084646 
710.0 -1571.0786950884415 -1055.5716945607242 -1095.7640834087756 
715.320666 -1603.8409338958254 -1083.5503886925753 -1110.5304436180745 
720.0 -1607.0250135783856 -1085.9829857543523 -1125.4761679058233 
725.939134 -1672.5073226344293 -1084.6366306832497 -1142.9344343846287 
730.0 -1638.3476790915938 -1126.6917948074047 -1152.7767784313096 
736.715227 -1733.5492212760334 -1145.5803657605597 -1180.460902256074 
740.0 -1747.4889393144492 -1110.4360196308157 -1190.1661362740142 
747.651284 -1803.9090913614318 -1151.5278524552664 -1214.3804807241017 
750.0 -1821.7142136093146 -1161.5937802804706 -1233.6823890580745 
758.749679 -1860.2617857965834 -1213.661216456915 -1255.7159665575878 
760.0 -1873.6105441642123 -1185.851178593015 -1256.564886663357 
770.0 -1947.9604422236898 -1237.9114169079526 -1259.5553812519906 
770.012823 -1909.9770513990456 -1224.9925882731459 -1294.3175511644 
780.0 -1976.9786240457615 -1279.0017007867236 -1295.8590087853063 
781.443161 -1988.181232453141 -1269.25467724367 -1315.6997317366854 
790.0 -2054.047205220555 -1300.7709569884278 -1355.5261298190449 
793.043174 -2088.069006232006 -1293.8964463539774 -1367.5624464122566 
800.0 -2125.632563592211 -1341.1487930571348 -1390.4687720104498 
804.815382 -2152.254405277409 -1328.5034139245458 -1378.0759798862464 
810.0 -2203.434548484369 -1370.2450140080668 -1406.326980659514 
816.762342 -2233.9706476482406 -1396.8880129892286 -1448.4787837152853 
820.0 -2230.54792567458 -1376.2227936184581 -1453.645647738852 
828.886645 -1681.9375602016514 -1422.6363849278496 -1478.6235145630685 
830.0 -1547.484214729302 -1375.9831401195347 -1429.7945470039076 
840.0 -1456.049103068915 -1420.9511006893026 -1522.632078030918 
841.190927 -1554.4046534171994 -1446.1152780199286 -1519.2580069141836 
850.0 -1525.9562649636946 -1472.9508837564163 -1515.5250492945029 
853.677857 -1813.7801658046164 -1518.1044904279552 -1535.437329579167 
860.0 -1587.60359017353 -1477.8961530648921 -1575.3921117089922 
866.350147 -1801.508094159436 -1541.36492093873 -1597.0840192590108 
870.0 -1733.051981869823 -1544.8250903466455 -1617.8445089994425 
879.21055 -2027.9679026613212 -1573.994360162229 -1612.014243793432 
880.0 -1942.1608362696977 -1584.0122983009655 -1656.130154792057 
890.0 -1879.5621509127182 -1587.837933100112 -1689.140900915393 
892.261857 -1997.3376078409744 -1644.3401219657198 -1703.1388727254644 
900.0 -2019.8278964701628 -1657.196613627028 -1699.7074953783804 
905.506901 -2131.0656557564453 -1639.4479846102727 -1730.8395408073197 
910.0 -1888.7367697599211 -1695.1488566202352 -1720.822815980588 
918.94856 -2161.9935920695534 -1693.705702284999 -1795.625383232159 
920.0 -2087.652213147976 -1705.8960839422334 -1804.3435297870833 
930.0 -2262.944998378946 -1751.7930962068335 -1816.624160971468 
932.589752 -2288.925121482697 -1777.516383255259 -1801.0712900670896 
940.0 -2200.396414179536 -1770.4821157051065 -1869.3351542199139 
946.433438 -2443.08991168954 -1819.0316558896739 -1882.5206201695592 
950.0 -2168.4108229126296 -1821.6215944302758 -1910.7343053683949 
960.0 -2156.5721563455395 -1883.3039860461781 -1930.6814427284162 
960.482625 -2336.319389225525 -1806.9502523466294 -1931.071595855498 
970.0 -2419.544866313501 -1902.1293636853316 -1985.6346468945371 
974.740362 -2333.4267373418 -1937.3834648589045 -1930.086656664459 
980.0 -2475.0953174546767 -1901.338975050151 -2013.074052487601 
989.209747 -2550.850240518983 -1979.5712732203506 -2057.8115400419724 
990.0 -2290.855505473966 -1963.167379597171 -2055.073920666119 
1000.0 -2693.367506283771 -2018.4557085864549 -2063.6744628377855 
1003.89392 -2499.495002816797 -2037.467916848018 -2097.578762550388 
1018.79607 -2699.6304918741816 -2063.508347956093 -2126.115034098489 
1033.919432 -2633.6597338294014 -2153.1050624259865 -2228.860210173699 
1049.267292 -2825.8659531896674 -2209.3001171774517 -2267.5435291846597 
1064.84298 -2880.319520681912 -2259.593980193755 -2312.8251506199404 
1080.649879 -2987.2004050940272 -2292.8510938875247 -2365.5293523518762 
1096.691421 -3000.6650710024705 -2345.61512477324 -2424.745018408706 
1112.971089 -3237.1163572047117 -2433.8211198575923 -2498.0850641418183 
1129.492418 -3414.203248810925 -2514.39447779184 -2536.501809053935 
1146.258996 -3243.2043645534345 -2498.142440189716 -2631.4922343373764 
1163.274463 -3196.859182561002 -2592.1679844395353 -2707.338139632444 
1180.542513 -3271.689951474229 -2698.043234603151 -2730.2032328263144 
1198.066896 -3234.7787929753163 -2769.965140616737 -2829.3547925399243 
1215.851417 -3485.00724927974 -2845.628107625777 -2939.170276168557 
1233.899938 -3752.8836456172357 -2839.33765521214 -3023.4145978685096 
1252.216377 -3572.032696913144 -2891.4034401310346 -3093.424432397278 
1270.804712 -3775.8831063066596 -3027.3346255377805 -3025.6748914954483 
1289.668978 -3800.8889164631314 -3121.584722343838 -3192.0714303909026 
1308.813272 -4153.295913278229 -3149.0997313380085 -3265.549801097436 
1328.241751 -4185.586516798141 -3209.804055274056 -3357.747416415515 
1347.958633 -4411.731803113646 -3347.215892311947 -3456.1672346580626 
1367.968199 -4175.599510017293 -3493.0165892443983 -3496.05304043432 
1388.274794 -4213.792671700225 -3574.4613659903857 -3658.1359485239404 
1408.882827 -4627.106257469433 -3613.591044756688 -3619.446639080445 
1429.796773 -4269.435454181743 -3676.5333167319886 -3859.6645555102996 
1451.021173 -4613.150096166793 -3777.5148293574025 -3846.5617241537534 
1472.560635 -4755.607176339221 -3848.515921743872 -4032.63958151208 
1494.419836 -4839.584711978085 -3910.460026111529 -4112.923448445005 
1516.603523 -4995.701047625015 -4083.822993261051 -4172.928736791628 
1539.116513 -4957.148374840093 -4039.5705901356473 -4214.44507367494 
1561.963693 -5244.487858098856 -4328.3208604735955 -4335.888176184859 
1585.150024 -5174.710971749303 -4363.55931956976 -4451.561416740624 
1608.680542 -5132.232640928856 -4482.474349171625 -4482.474349171625 
1632.560354 -5328.200803301177 -4601.215983711781 -4601.215983711781 
1656.794647 -5738.854571397678 -4639.4268186507525 -4639.4268186507525 
1681.388682 -5765.90758203752 -4689.739924486466 -4689.739924486466 
1706.3478 -5738.646855240173 -4762.741022980985 -4762.741022980985 
1731.677419 -5874.1745351673635 -4844.172965838697 -4844.172965838697 
1757.38304 -6175.293836160265 -4927.522790757206 -4927.522790757206 
1783.470244 -6333.717345449778 -4997.24384469245 -2798.7771675593167 
1809.944696 -6488.940756112144 -5100.9669299337365 -3178.011461567302 
1836.812144 -6646.0843137549455 -5202.208318320011 -3949.513779868791 
1864.078421 -6491.575501203979 -3742.5381543259364 -4057.7448490972047 
1891.749448 -6843.81709362064 -3963.6467452864144 -4196.3363735906205 
1919.831234 -6610.876545425879 -3632.2483200294537 -4560.688095973121 
1948.329876 -6878.154139075591 -3601.632214096532 -4780.112730754882 
1977.251561 -6811.611340009982 -4053.7413889871195 -4553.338307124434 
2006.60257 -6972.6732150644 -4441.588664075717 -4202.6012117853015 
2036.389275 -7232.681338885181 -4319.669361032244 -4187.576251616481 
2066.618145 -7513.962656181917 -4886.363378300415 -4425.569352941847 
2097.295742 -7520.8457694076915 -4313.686541445535 -5208.679670954817 
2128.428729 -8029.629396865409 -4608.721991440274 -4345.462277832221 
2160.023864 -7637.787522962935 -4975.4219926299975 -4867.582609286295 
2192.088008 -8156.832759408495 -4594.663780838384 -4746.984178264093 
2224.628124 -8340.864022349058 -4286.986487527679 -5223.604340095665 
2257.651276 -8173.904826424752 -4836.37923302799 -5683.125585573266 
2291.164636 -8027.984602159126 -5028.887559222832 -5845.106859831178 
2325.17548 -8426.83707278308 -5687.4307554807265 -5584.713096221082 
2359.691192 -8504.536666097318 -5957.003480579933 -5959.802444171092 
2394.719267 -8880.142868826311 -5244.876479858043 -6222.2966609761925 
2430.267312 -8405.694716980242 -5231.496950608599 -5391.760177492125 
2466.343044 -9273.381623950214 -5822.883889654117 -6499.297031917903 
2502.954296 -9008.469179705526 -5964.513670181212 -6639.734432043175 
2540.109019 -9854.720751856297 -6649.448969201252 -6592.739996385722 
2577.81528 -9410.257245384479 -6078.788260109759 -6922.167831742488 
2616.081265 -9687.677153590854 -6960.421107820168 -6555.344220253104 
2654.915284 -9265.685256029386 -7429.334799488992 -7130.997622541386 
2694.325768 -10075.91926680801 -6517.504336090759 -7618.706556631448 
2734.321275 -10178.761614082461 -7619.915304828845 -7637.717362847733 
2774.91049 -9142.94109992646 -7382.6692331859385 -6781.573487110834 
2816.102225 -9991.889950286768 -7170.306655108538 -7228.434317018611 
2857.905424 -11830.15877728713 -7452.475019360453 -7957.904291801224 
2900.329165 -10446.164648459464 -6190.082421283542 -8025.3504292733605 
2943.382658 -10076.793001642363 -7683.440176142717 -8932.230681194242 
2987.075253 -11097.441714323317 -8985.526512449343 -8110.533257184385 
3031.416435 -10944.814111794447 -8009.594235497044 -9029.523456386112 
3076.415834 -10802.96895865307 -8640.4935231381 -8171.218506740767 
3122.083219 -11427.435864975425 -8581.415538570058 -8925.771404147577 
3168.428506 -11639.213768512083 -8542.665929717146 -9078.828318068463 
3215.461759 -11770.544573467403 -8795.620525122182 -9301.61547197252 
3263.19319 -12405.908122975898 -10014.286139633816 -9514.121953079582 
3311.633163 -11239.468861848807 -8774.737622553253 -10475.909428605202 
3360.792196 -12354.482715301116 -10163.849827284961 -9299.535475791674 
3410.680962 -13077.282361453486 -10341.648528772152 -9037.597929889705 
3461.310295 -13107.469620503622 -9262.449635204128 -10889.529127960714 
3512.691187 -12225.25109888015 -10560.110704655464 -9469.260438713874 
3564.834795 -13295.519360969523 -11233.061715299787 -11545.045668507264 
3617.752441 -13386.895520247519 -10684.924330075395 -12116.860103895659 
3671.455614 -13583.899344604319 -11644.02592611879 -10896.449793483269 
3725.955976 -14281.713443980989 -10531.139059249439 -11184.945057365414 
3781.265361 -12266.070802890314 -12013.668976354811 -12989.152166432345 
3837.395777 -14299.092840456844 -12775.832956597838 -11052.547890951751 
3894.359413 -13898.68752378592 -11836.326202740327 -11664.640548646483 
3952.168636 -13895.874600770432 -12196.895416641284 -13053.911879944284 
4010.836 -13833.56593707427 -12976.672713233584 -13135.378876119163 
4070.374242 -15447.957649603377 -12932.88584363987 -14294.014178267167 
4130.796291 -14509.931431295798 -13808.779058629185 -14245.836832088353 
4192.115266 -15010.305303616482 -13978.59805557071 -13657.797926257404 
4254.344481 -14759.326250357257 -14080.165463887219 -13571.01589868214 
4317.497448 -16526.6701709304 -14352.23212367129 -14403.93192710858 
4381.587879 -15268.04629467535 -14597.21267751016 -14680.47248975857 
4446.629691 -15330.116992553121 -14166.107013552086 -15892.16292959009 
4512.637007 -15970.185580881935 -15761.456167045235 -15664.942013783231 
4579.624157 -12143.97080839783 -16619.24557544829 -16213.792250651932 
4647.605689 -5858.7203658139515 -14625.647673726504 -16491.743792328827 
4716.596362 -6481.381987507135 -16660.573539274792 -15074.758939059102 
4786.611156 -5950.239172329377 -16799.475350626908 -17195.992693153195 
4857.665274 -13496.73033032672 -16338.834134452303 -16726.460965144066 
4929.774145 -20132.63696905466 -15562.468896598639 -16621.0929298595 
5002.953424 -19072.216090834176 -17284.166914455735 -17756.70695872791 
5077.219002 -18617.47415852653 -18292.403486385498 -18312.918504890848 
5152.587004 -18926.234248223187 -16744.03498789699 -17354.056446273346 
5229.073795 -12057.226991020721 -17500.02103484937 -18452.39214356532 
5306.695983 -19329.10162045887 -18866.49252942902 -17670.462956291558 
5385.470421 -13652.61733810519 -19209.794992533487 -19038.63202461769 
5465.414214 -19355.601048770593 -20055.553926471905 -18925.71356693672 
5546.54472 -7860.251844076811 -19345.933314425678 -7860.251844076811 
5628.879556 -20372.191426984882 -20134.805829157965 -20372.191426984882 
5712.436599 -20698.49821241803 -20773.642804127183 -20698.49821241803 
5797.233992 23.961231184272037 23.961231184272037 23.961231184272037 
5883.290147 -21950.08842589604 -21950.08842589604 -21950.08842589604 
5970.623749 -22416.405509688077 -22416.405509688077 -22416.405509688077 
6059.253761 -22465.99649688854 -22465.99649688854 -22465.99649688854 
6149.199428 -17414.83278412019 -17414.83278412019 -17414.83278412019 
6240.48028 -25785.01994840342 -25785.01994840342 -25785.01994840342 
6333.116137 -14684.843283807055 -14684.843283807055 -14684.843283807055 
6427.127112 -21500.495043965893 -21500.495043965893 -21500.495043965893 
6522.533619 -16731.472889236917 -16731.472889236917 -16731.472889236917 
6619.356373 -23630.163378918623 -23630.163378918623 -23630.163378918623 
6717.616398 -23734.16955429184 -23734.16955429184 -23734.16955429184 
6817.335028 -25436.162939725335 -25436.162939725335 -25436.162939725335 
6918.533917 -24744.477023477466 -24744.477023477466 -24744.477023477466 
7021.235037 -4530.606774419 -4530.606774419 -4530.606774419 
7125.460688 -26297.994568324662 -26297.994568324662 -26297.994568324662 
7231.233501 -27227.501330482435 -27227.501330482435 -27227.501330482435 
7338.576443 -13930.998617242127 -13930.998617242127 -13930.998617242127 
7447.51282 -28556.759323748418 -28556.759323748418 -28556.759323748418 
7558.066287 3713.559206144535 3713.559206144535 3713.559206144535 
7670.260847 -29245.959946276515 -29245.959946276515 -29245.959946276515 
7784.120863 10727.307113587958 10727.307113587958 10727.307113587958 
7899.671056 -27168.622680284774 -27168.622680284774 -27168.622680284774 
8016.936517 -12123.999646166358 -12123.999646166358 -12123.999646166358 
8135.942707 -27354.69823107525 -27354.69823107525 -27354.69823107525 
8256.715466 -29016.586043690753 -29016.586043690753 -29016.586043690753 
8379.281018 -23515.664390239275 -23515.664390239275 -23515.664390239275 
8503.665975 -23387.537985353203 -23387.537985353203 -23387.537985353203 
8629.897346 -32689.49346384241 -32689.49346384241 -32689.49346384241 
8758.002539 -33183.592981147835 -33183.592981147835 -33183.592981147835 
8888.00937 -31019.479853666577 -31019.479853666577 -31019.479853666577 
9019.946068 -38608.35618032658 -38608.35618032658 -38608.35618032658 
9153.84128 -866.5628381559 -866.5628381559 -866.5628381559 
9289.724079 12814.956358224576 12814.956358224576 12814.956358224576 
9427.623969 -9919.594407666256 -9919.594407666256 -9919.594407666256 
9567.570893 -10845.736949452774 -10845.736949452774 -10845.736949452774 
9709.595238 17951.05707331319 17951.05707331319 17951.05707331319 
9853.727842 32903.20278804435 32903.20278804435 32903.20278804435 
10000.0 -18377.127296825318 -18377.127296825318 -18377.127296825318 

